Efficient Hybrid Inline and Out-of-line Deduplication for Backup Storage

Backup storage systems often remove redundancy across backups via inline deduplication, which works by referring duplicate chunks of the latest backup to those of existing backups. However, inline deduplication degrades restore performance of the latest backup due to fragmentation, and complicates deletion of ex- pired backups due to the sharing of data chunks. While out-of-line deduplication addresses the problems by forward-pointing existing duplicate chunks to those of the latest backup, it introduces additional I/Os of writing and removing duplicate chunks. We design and implement RevDedup, an efficient hybrid inline and out-of-line deduplication system for backup storage. It applies coarse-grained inline deduplication to remove duplicates of the latest backup, and then fine-grained out-of-line reverse deduplication to remove duplicates from older backups. Our reverse deduplication design limits the I/O overhead and prepares for efficient deletion of expired backups. Through extensive testbed experiments using synthetic and real-world datasets, we show that RevDedup can bring high performance to the backup, restore, and deletion operations, while maintaining high storage efficiency comparable to conventional inline deduplication.

==> charts/DedupRatio/dedup_ratios.tsv <==
96.9577293	96.5751424	96.7492569	96.7844187
96.243080	95.806264	95.975945	96.023054
96.789418	96.509151	96.633358	96.664307
96.768896	96.594514	96.681804	96.699173
93.586140	93.277911	93.330880	93.338757
98.450211	97.431242	97.3114655	97.1562136
98.2952735125	97.1154012391	96.7207108701	96.3197222505


==> charts/DedupRatio/dedup_ratios2.tsv <==
96.9577293	82.0401272	74.1085851	68.9123255
96.243080	78.681730	69.162430	63.294998
96.789418	81.160752	70.820475	64.504234
96.768896	84.293463	76.356594	70.266771
93.586140	71.676714	60.992769	56.564660
98.450211       88.060456       84.565234	82.549297
98.2952735125	94.7850485284	92.7318188427	90.3405830431



==> charts/DedupRatio/dedup_ratios2_nz.tsv <==
97.3500925545	84.4507425012	78.1555777792	66.1683173638
96.4642588072	80.6210887102	72.172519297	60.7396153227
96.9984461922	81.699097029	72.7640106216	60.6812244468
96.5485524245	83.4492013015	76.490249105	60.4159134127
94.67471082	75.1339348037	65.7469964024	56.3096559251
98.4373697318	87.6413070497	84.6498333513	82.7297246518
98.2952735125	94.7850485284	92.7318188427	90.3405830431



==> charts/DedupRatio/dedup_ratios_nz.tsv <==
97.3500925545	97.320172796	97.3207123344	97.3228597828
96.4642588072	96.4426747704	96.4428995595	96.4450586054
96.9984461922	96.9725293623	96.9730698984	96.975227761
96.5485524245	96.560874578	96.5592595903	96.5614114841
94.67471082	94.626062074	94.6266018896	94.6287622234
98.4373697318	97.7534514157	97.6153833989	97.4965806867
98.2952735125	97.1154012391	96.7207108701	96.3197222505


==> charts/DedupRatio/nonzero_blocks.tsv <==
SG1: 142290791 582823079936 0.934131871
SG2: 142302529 582871158784 0.934208931
SG3: 142309970 582901637120 0.934257781
SG4: 142704710 584518492160 0.936849229
GP: 583457223 2389840785000 0.93365202
SG5: 142319768 582941769728 0.934322104
VM: 912022858 3735645626000 0.476322745


SG: 623919489024
GP: 2.559669699×10¹²
VM: 7.842677391×10¹²  


==> charts/Download/bucket_1.tsv <==
78 208714549.206280 629431596.726371 808110462.165423 861457979.886147
77 208714549.206280 573885086.954121 718264416.563816 766553775.371138
76 212929830.493788 561195999.685084 695215588.571409 747519309.643225
75 214508213.140453 572244621.153679 676271184.490416 714632070.836827
74 216628629.946170 525563640.636012 648719584.943299 690623367.780561
73 218462656.438782 503299998.316024 624033460.696797 658978481.548257
72 226411174.517604 487336736.518301 604786338.782783 639688302.056296
71 229379169.919484 495169416.968368 596508933.279835 625191864.136173
70 235099448.856122 470539710.825670 585583674.399440 611916004.685615
69 234819053.913824 475814858.613177 572775383.903666 597176428.573104
68 237438716.346480 467322613.067226 559186302.624731 582863691.604457
67 238686514.501383 451977671.054171 551936060.455484 569152883.207516
66 239908467.089944 451051913.710115 541197977.183453 561146212.718153
65 245631710.344649 443211956.075776 528596614.394975 555478411.499581
64 249532826.429249 432981207.707175 522931486.945035 541507516.649412
63 255307701.718888 426975920.821830 518628749.994211 529341938.215600
62 258418969.115023 421075223.495286 499044565.476883 520373145.230320
61 259615333.731391 411978155.782889 504945988.780036 519786626.703724
60 260596856.001015 409871579.953959 493073014.366991 508969846.074647
59 260379163.555882 404207407.134083 490294769.456003 455089514.379745
58 266906196.416422 399014597.067783 478006954.513462 491918554.744441
57 271198919.470019 396230515.373791 474999243.393350 487803494.989066
56 276585008.272288 389495593.271413 462860426.933080 467570509.444431
55 279799833.678677 384470269.895400 456348994.573685 471879666.958426
54 286988198.955968 376535713.342154 451134813.322379 465953868.272912
53 284918726.148927 373754143.435473 443545743.747114 462414898.650520
52 289838751.686476 368157427.493416 439141151.404393 451606534.693702
51 296353103.462845 364276119.798777 433687784.865866 448449069.174866
50 297055427.829217 357994913.711588 428076538.793887 442297586.734600
49 306033745.326610 355203532.861753 425003344.723103 435729397.191287
48 303413605.501294 354398108.153417 422253318.820027 426604214.809411
47 313325772.272440 349954452.225366 419052014.764005 432206235.892107
46 315380462.605131 348201890.717087 413662203.666652 429238052.069752
45 316144043.004245 343635262.332877 409458749.371419 423022939.068010
44 323930529.180804 340048641.715077 405474375.606590 419328870.956834
43 329217930.384935 336064715.489578 398509517.152665 411241448.852199
42 328987204.473501 331428294.021860 394426473.122466 411567815.375752
41 335033230.191899 328816317.970647 389202821.682962 404349209.592234
40 343147169.705464 326333051.764341 388714717.242834 398688490.793751
39 352363376.230180 324459413.844177 385007445.353903 395028334.438394
38 351927149.145697 321962427.885037 382034458.835993 393235327.517163
37 362447671.434027 317786691.043607 379443389.227718 387305246.238747
36 362001437.427643 318012484.450617 377259185.043389 389169391.115063
35 368761224.334800 313656394.204327 376521141.401060 384365139.321994
34 372620907.025853 312497402.049679 370327592.384391 380677522.638848
33 379695178.766019 309572857.765191 367263889.919559 378713288.971669
32 381485575.766779 305398401.017015 366353360.109904 376445717.518298
31 392319283.564847 305610198.411767 362852898.010555 375314977.788039
30 401722488.824756 302057665.530371 358190011.916446 374117257.418574
29 408884040.971253 301432764.901489 358159054.529640 371685902.367126
28 415758859.278683 298153142.515631 355362603.181435 369464045.220634
27 425734228.565819 299781681.337387 355145634.881554 368753189.760775
26 430526402.441203 296797078.587445 353588185.586218 366641615.105616
25 451867582.785821 296152796.018440 350183072.165379 363856849.277634
24 453255285.132913 293289826.384309 350266090.484543 361744584.823797
23 474521127.648144 290547307.760849 344497464.365629 357824053.765369
22 474699180.998510 288224027.341599 344955795.923715 358602186.351600
21 481877891.263810 289346713.918487 343338755.322234 353243449.173940
20 496784495.103092 286601847.580316 338914073.387576 354071885.119697
19 512983604.563985 284748464.993341 339419449.489227 351994050.851160
18 520987693.559479 285701303.129088 341584165.615826 354508081.158288
17 532696461.372504 284899297.548938 338496816.287479 355170075.048666
16 546975781.493601 282759738.900309 338586694.406614 349784693.630020
15 564694057.515529 281557985.522222 333884938.195656 351350218.266882
14 567112073.964421 280471724.105372 337180699.582773 348574944.685257
13 590625813.173333 279399258.567174 337097222.912556 349420295.684345
12 625314475.454645 279242514.476609 340315418.428996 349819638.174821
11 647557737.437323 279671513.928077 338509561.594517 348154730.342611
10 650236667.390700 279660225.446215 338610966.474139 349018358.911758
9 691113831.515867 278109340.272983 340385085.051851 348753096.157996
8 695720024.746938 277646994.546653 339309576.545267 352373577.985092
7 749139300.499211 278873694.095637 339607557.242365 354938069.883436
6 778723231.804692 275319661.154968 339671384.244377 355905444.045730
5 817626347.837825 275856103.425881 341457376.039135 360210488.709133
4 859331200.450887 279134701.772599 344465860.422138 358381709.966227
1 1087945543.414312 283618124.179221 353438160.743859 369787284.390120
3 951288613.475468 279178719.025353 344748113.789345 360209516.795556
2 1007315366.834432 283568960.778699 345983025.867239 362315963.063286


==> charts/Download/bucket_1_rb.tsv <==
1	1.2935822295	0.2825132387	0.293479034	0.3033584558
2	1.1724328964	0.2810606604	0.2920982976	0.3007162272
3	1.0471371759	0.2824683994	0.2942794571	0.3022661858
4	0.9653842152	0.2814593947	0.2932727976	0.3014067716
5	0.9037062091	0.2816400717	0.2950776871	0.3033281637
6	0.8269359615	0.2824010434	0.2964924915	0.3029676158
7	0.8007530672	0.2840093662	0.2976469461	0.3054002169
8	0.758557098	0.2825248682	0.2963518883	0.3024358301
9	0.7361205357	0.2834436254	0.2973019966	0.304007515
10	0.6983008111	0.2832974396	0.2996400014	0.3043800205
11	0.6775305258	0.2842491186	0.300816743	0.3053391017
12	0.6527253407	0.2839276315	0.3012938005	0.3056740982
13	0.6312063905	0.2840593597	0.3026437106	0.3071623184
14	0.6001248584	0.2851459321	0.3046545475	0.3074267372
15	0.6011800499	0.285374567	0.3051902113	0.3093291254
16	0.5921164741	0.2870706897	0.3063232515	0.3123147714
17	0.5640949765	0.2880548454	0.307247725	0.3123857904
18	0.5518374505	0.2898292534	0.3108075583	0.3134951528
19	0.5461346712	0.2898419728	0.3118873406	0.3154343308
20	0.5330887769	0.2926703157	0.315270202	0.3161353936
21	0.5075589028	0.2934058448	0.3160133559	0.3181082
22	0.4979705349	0.2944675113	0.3186542756	0.3218117691
23	0.4845585791	0.2947928779	0.3202504052	0.3228477779
24	0.4800708912	0.2957258712	0.321302604	0.3246910161
25	0.4638785338	0.2972165716	0.3237829902	0.3278655417
26	0.4486169447	0.2997262609	0.3264017658	0.3303115676
27	0.4335299415	0.3014831571	0.3297886633	0.3335621062
28	0.434839997	0.3016561616	0.3315483929	0.3386626497
29	0.4080579779	0.3051677068	0.3352677329	0.3417266783
30	0.4011923424	0.307513281	0.3357529096	0.3448605796
31	0.397935413	0.3067136076	0.3386121092	0.3469222243
32	0.3813373087	0.3099458788	0.3404461183	0.3479315801
33	0.3730826141	0.313136549	0.3425237873	0.3518972471
34	0.3682044255	0.3149738048	0.3444255986	0.3548012907
35	0.3593119499	0.3166710434	0.3464750415	0.3610441336
36	0.350063563	0.3196422444	0.351594416	0.3656476963
37	0.3384036952	0.3217767352	0.3543332737	0.3688934612
38	0.3332752562	0.3252191722	0.3549287506	0.3725748302
39	0.3263827623	0.3264298714	0.3576813901	0.3736400593
40	0.3203766695	0.3288228409	0.3635369504	0.381284828
41	0.3089048551	0.3318300029	0.3679289931	0.3812577707
42	0.3081559387	0.334865813	0.3734440553	0.3875762111
43	0.305722862	0.3362785052	0.3744905827	0.3913364233
44	0.294025662	0.3391866285	0.3817545622	0.3958512866
45	0.2879100883	0.3436423832	0.3826045289	0.4002326337
46	0.2844458057	0.3472034131	0.387721806	0.4063425558
47	0.2774355966	0.3500269272	0.3972999669	0.4037879969
48	0.2720357365	0.3541673507	0.4007428245	0.4160244471
49	0.2683606377	0.3581173511	0.4062848899	0.4258895484
50	0.2599146531	0.3611516476	0.4113319752	0.4298982411
51	0.2550950137	0.3657600666	0.4158008722	0.4347290697
52	0.2513248681	0.3716546267	0.4210594377	0.4350644023
53	0.2484878205	0.3760261974	0.4257889066	0.4449602889
54	0.2426597267	0.3798043011	0.4309258199	0.4512058646
55	0.2396741382	0.3848602561	0.4350856312	0.4577598751
56	0.2348630964	0.3865768298	0.4451915185	0.4638368241
57	0.2307508589	0.393112847	0.4511847896	0.4717490791
58	0.2271019831	0.3941860634	0.4545615757	0.4780547586
59	0.2225222383	0.3989728195	0.4640186431	0.4871008242
60	0.2202410888	0.408706515	0.4671902859	0.4923957763
61	0.2132795299	0.4105556638	0.4769666385	0.5051528647
62	0.208281021	0.4200499469	0.4895065343	0.5155147979
63	0.20541951	0.4240558249	0.4946974304	0.525468298
64	0.2021777529	0.4298912082	0.4979518877	0.531568883
65	0.2001532849	0.4364378186	0.5090088627	0.5425345401
66	0.1973928308	0.4414925319	0.5189917045	0.5526549804
67	0.1928453267	0.4489113586	0.5308105138	0.5617270017
68	0.1908703038	0.4596062385	0.541783822	0.572671492
69	0.1894012881	0.4636496505	0.5478127545	0.5812086953
70	0.1856993309	0.4728195907	0.5651594395	0.5916694106
71	0.1838082917	0.4781695614	0.5756554992	0.615160402
72	0.181439254	0.4843344019	0.5879237135	0.629058527
73	0.1765774473	0.5021973186	0.6066802377	0.6427077101
74	0.1723468682	0.514876941	0.6290867017	0.6654191328
75	0.1686952468	0.5298401392	0.6555346487	0.6891875564
76	0.168487867	0.5473059064	0.6741775878	0.7196585359
77	0.165010248	0.5714044005	0.7083030109	0.7527176398
78	0.1625925553	0.605261075	0.7723425001	0.8289735158
78      0.1625925553    0.605261075     0.7723425001    0.8289735158
78      0.1625925553    0.605261075     0.7723425001    0.8289735158


==> charts/Download/bucket_3150.tsv <==
12 786478162.184498 1299219969.911053 1439933389.751417 1458509188.909048
11 786478162.184498 1232417743.652354 1386558686.358030 1400745345.340934
10 806519561.190953 1192030852.557509 1343133297.620416 1357307111.316710
9 841444652.374406 1177554455.274350 1327913997.812441 1344121083.084765
8 871465098.532230 1166524569.700076 1323073812.805611 1330726810.470614
7 897317513.976199 1142762706.701281 1305874869.322578 1313662753.471368
6 918119601.543815 1133678122.959591 1303455745.077377 1304612428.532842
5 940851599.831283 1125022009.525426 1290268699.788283 1298378206.979918
4 963356102.590273 1114444854.818216 1285229556.454181 1287989961.979008
3 1027829090.283886 1109301019.500797 1273935491.778918 1274323153.337496
2 1070354929.134819 1102797084.066595 1270471722.554541 1267213123.627671
1 1122596011.441036 1102191804.886811 1267061552.815947 1259486045.115948


==> charts/Download/bucket_3150_2.tsv <==
1	1.1447265729	1.079317513	1.1680116246	1.1818056136
2	1.0772462584	1.0752295503	1.150361667	1.1818056081
3	1.0153161314	1.0885713668	1.1758472301	1.1911954538
4	0.9383659437	1.1103380495	1.1955081418	1.2125977585
5	0.910514314	1.117695169	1.2078759077	1.2202912697
6	0.8860045669	1.1247112052	1.2099359265	1.2270468511
7	0.8620972753	1.1311319946	1.221481371	1.2357596728
8	0.8308986461	1.1456323139	1.2344227293	1.2525330524
9	0.7997918061	1.1579409352	1.2409495136	1.2643461608
10	0.7616298391	1.1759619577	1.2559096322	1.2791648748
11	0.7350977449	1.2147719677	1.2931051187	1.3201242313
12	0.7162208016	1.2533423514	1.3642196806	1.3998353328


==> charts/Download/bucket_5.tsv <==
20 360575664.686754 795705315.008400 892448999.087789 954553210.838509
19 360575664.686754 725824495.173169 810503257.430292 871464879.146752
18 368393935.048000 688161228.441837 775621965.255493 832801475.563739
17 381343411.833334 667922104.119524 760288894.267971 800153481.989315
16 390226964.489023 648456078.172908 733898740.261566 770021939.844740
15 401418200.472260 627237122.234447 716612901.565179 743550821.469379
14 415514171.123413 612428854.558285 708185265.296751 724051506.168315
13 429253104.585763 597747371.648900 689177279.718961 706245448.004893
12 446570993.526507 583954490.534791 680817092.891674 688171052.493812
11 465281270.845515 570815078.432628 668178217.912297 674043465.248744
10 483981171.036264 560795988.568968 658237965.722508 659351891.092678
9 506368465.687574 549074049.008779 646673251.125120 647644235.876644
8 530901273.296947 530319196.214909 637147440.757469 639514370.081532
7 561127705.351557 535334792.443556 625087105.418044 629432218.980409
6 607323174.939796 525173867.541565 615922971.932046 619438865.874919
5 665811096.131365 517092719.150372 608893684.250817 612411074.598715
4 744433989.008935 511805776.937019 603292436.390239 607711159.177428
3 841559945.783335 507002006.323799 599820929.502779 602096871.225587
2 948795223.174340 499227150.372694 596964752.463798 601328833.586234
1 1057769843.341535 467610266.164902 569292771.291132 578643701.944178


==> charts/Download/bucket_5_rb.tsv <==
1	1227409714.60145	419003418.732042	470198407.24741	477258054.14613
2	946821426.077202	430872315.559337	482084195.889351	489106357.42528
3	774453124.318262	436794285.076034	484627817.142877	490447502.065391
4	691967372.858865	440699096.346034	489870199.407974	497450357.063191
5	602497954.072863	447173350.304438	496582237.65051	502951522.356651
6	537124892.819978	453440407.807964	503589097.027652	511688963.374949
7	466694474.00533	461840371.07333	512574834.566599	527666527.639546
8	424911141.090206	468205994.721213	519117748.784817	538443420.692047
9	395645655.361105	475892961.134193	536511009.001821	549753477.521832
10	367651471.100819	483875413.04199	545646326.743347	561798027.420839
11	344106198.814666	493452235.557969	558986294.612127	575857959.933844
12	323381757.726388	502019869.074189	572005293.234056	589642537.756819
13	299321487.832058	512487813.370091	589966007.489155	611424113.421441
14	283212606.047692	524787524.604185	607420089.74772	631948753.826706
15	269539189.193387	540528303.441092	627526206.438179	655250945.663538
16	257059731.73392	554386077.410576	649773966.137271	683314797.933202
17	247471359.530594	571740181.662722	675873459.033699	709515634.859632
18	237664054.742568	595088069.006415	710453970.26771	748164675.643404
19	225634841.962494	628450628.796588	753404488.847703	802873789.653235
20	218812506.710292	673985315.388419	834117812.171615	898652665.760364


==> charts/Download/prefetch.tsv <==
1	1.4437599536	0.4112955812
2	1.289765639	0.4108183256
3	1.1359947166	0.4150585581
4	1.0995501583	0.4127051856
5	1.0210673938	0.4148395476
6	0.9190147093	0.4169777991
7	0.8878093356	0.4207132767
8	0.8676658165	0.4277082476
9	0.8178236203	0.4311829148
10	0.769873833	0.4305265471
11	0.7426339982	0.4338448105
12	0.7305114575	0.4378808839
13	0.6813730544	0.4397616386
14	0.6727690879	0.4454864943
15	0.6756788114	0.4473106114
16	0.6483809284	0.449129293
17	0.6203923897	0.4602106547
18	0.6051318457	0.4624756887
19	0.590738631	0.4651831739
20	0.5889502392	0.4697374174
21	0.5804714093	0.476807106
22	0.5592773432	0.4812982033
23	0.5566040498	0.4891490152
24	0.5455225547	0.4927006536
25	0.524474537	0.4940882376
26	0.5109310203	0.504729392
27	0.4935043196	0.5091190106
28	0.5014803792	0.518953771
29	0.4863378708	0.5217222532
30	0.4794803909	0.5240429075
31	0.4615864585	0.5291614637
32	0.4543025474	0.527620591
33	0.4429916815	0.5233060691
34	0.4345864874	0.5280388556
35	0.4322983026	0.5360196289
36	0.422899715	0.5335864519
37	0.4152685316	0.5395296177
38	0.4101531718	0.5546419329
39	0.3967302179	0.5584999583
40	0.3891840038	0.5602910454
41	0.3790730648	0.5665048034
42	0.381803936	0.5692755348
43	0.373321827	0.5774755877
44	0.3611670381	0.5861674606
45	0.3582796536	0.5913568932
46	0.3566805608	0.5945652886
47	0.3507566314	0.6215697472
48	0.3414610671	0.6286534858
49	0.3383351828	0.641979695
50	0.3358870363	0.6514797577
51	0.3302194299	0.6603066259
52	0.322145226	0.6660830891
53	0.3189596115	0.6752680017
54	0.3196412626	0.660503344
55	0.3147411925	0.6861510874
56	0.3073226908	0.7005872408
57	0.3097488351	0.7111027112
58	0.3018529715	0.7062245481
59	0.2976208881	0.7125308227
60	0.2948554178	0.7278122291
61	0.2919205898	0.7287266889
62	0.2854269712	0.7636692189
63	0.2836133678	0.7754557563
64	0.2780620946	0.7851401616
65	0.2731769288	0.819206744
66	0.2729042325	0.7918496948
67	0.2717126395	0.8076739094
68	0.2673084669	0.8195848559
69	0.2654934859	0.8145109843
70	0.2591423632	0.8451534174
71	0.2564792829	0.8688365445
72	0.2578024291	0.8593505396
73	0.2504384667	0.8766210188
74	0.2481059197	0.9059353898
75	0.2453377328	0.9325386885
76	0.2433252787	0.9922515473
77	0.2389863919	1.0239327387
78	0.2344385719	1.0690575048
78      0.2344385719    1.0690575048
78      0.2344385719    1.0690575048


==> charts/Download/segment_1.tsv <==
78 209648142.844330 812735480.861058 845313148.388982 909133358.367853
77 208714549.206280 723636491.287838 755885935.029627 834429245.357208
76 212929830.493788 703455815.971025 733923472.743001 806048656.834564
75 214508213.140453 679369404.755899 702465085.760249 780370143.758746
74 216628629.946170 646211956.579215 666853986.446890 744865153.622525
73 218462656.438782 628884029.805975 643385087.592228 733842927.197087
72 226411174.517604 603233464.971700 626015722.952713 722049399.663345
71 229379169.919484 598417213.212693 615977271.842671 699231424.426773
70 235099448.856122 583041291.933013 599390832.112266 687139217.767189
69 234819053.913824 570778806.200309 584037150.240520 668338157.184983
68 237438716.346480 552634746.778510 579152095.126407 653587911.701355
67 238686514.501383 541598046.454606 558860390.422843 639263013.854334
66 239908467.089944 537983475.441022 550031770.163003 628543724.114193
65 245631710.344649 521145528.092074 542680963.708446 616820386.027541
64 249532826.429249 517308214.995207 535106092.681863 608546062.305354
63 255307701.718888 507818321.236235 525134125.484007 597151513.659788
62 258418969.115023 498093384.752330 514827732.558084 589572139.989449
61 259615333.731391 493010910.345770 504659317.190184 582927597.598465
60 260596856.001015 476020756.938947 497916735.445881 572982906.869239
59 260379163.555882 468467055.087710 490812876.853330 563328813.899227
58 266906196.416422 462852038.328118 482798934.099807 558979523.177462
57 271198919.470019 453310270.163492 475617962.720513 548577395.029509
56 276585008.272288 450230865.662073 468748156.457621 533519408.114546
55 279799833.678677 440339510.016353 462873290.085196 531489956.178962
54 286988198.955968 430195862.661362 458779784.943037 523870925.450294
53 284918726.148927 425962337.393140 450009651.128433 513381372.871689
52 289838751.686476 423140992.006895 448454520.410072 505757850.035043
51 296353103.462845 417491056.485104 440328073.408697 499611739.842388
50 297055427.829217 411305745.852649 437078974.197242 492148478.904613
49 306033745.326610 404157890.482207 430648926.524759 481880102.337386
48 303413605.501294 404004883.649274 426583459.643218 480131631.674796
47 313325772.272440 398403208.773694 425154488.326235 476800902.557711
46 315380462.605131 395184523.425358 423923556.674772 472375145.002930
45 316144043.004245 390191095.156958 415234392.649759 464281080.407227
44 323930529.180804 385518448.073346 414508269.812738 458401077.035768
43 329217930.384935 385493544.215272 409301181.170416 455356749.344089
42 328987204.473501 376341784.057601 397249127.211537 446030322.713932
41 335033230.191899 375228630.559227 397560270.029597 446766723.450480
40 343147169.705464 370501413.689661 397708612.302532 440117744.741095
39 352363376.230180 365565807.617077 393195657.593525 435634065.195387
38 351927149.145697 366317412.639105 391742161.574958 434060441.240251
37 362447671.434027 361483268.990091 385662567.915409 431281381.019416
36 362001437.427643 358712090.016331 382429412.353063 425096627.072288
35 368761224.334800 352615393.117605 378303464.976873 424025165.722077
34 372620907.025853 349464544.534553 375312732.305364 415070229.456123
33 379695178.766019 345603356.614375 376042306.385760 410986757.921255
32 381485575.766779 344699880.431391 374176387.561506 410763079.804226
31 392319283.564847 342334740.188668 369835141.449567 404654709.722673
30 401722488.824756 337516162.796452 367732742.359659 399266362.282370
29 408884040.971253 335233394.181732 364226127.608620 402836577.678808
28 415758859.278683 332495894.472027 363998009.410969 400918919.263870
27 425734228.565819 332422133.764968 363339494.670539 395533610.502128
26 430526402.441203 325957233.679986 359519174.519468 392860147.621762
25 451867582.785821 326499158.628262 360647868.803125 391501000.521076
24 453255285.132913 326277914.551740 358075988.237363 386320285.842832
23 474521127.648144 321022076.916419 351656321.270694 378543196.956592
22 474699180.998510 320711776.077576 353704001.917028 382552442.480305
21 481877891.263810 320689824.535219 351514046.080812 380353528.919246
20 496784495.103092 317681459.224578 351477905.621480 378787605.568567
19 512983604.563985 318626014.216721 348823349.466131 375271371.436922
18 520987693.559479 313918041.873614 349169675.517681 373184359.853856
17 532696461.372504 311438461.084044 349913629.284492 375679036.838567
16 546975781.493601 310774433.850833 345925714.721757 368769927.401014
15 564694057.515529 310565643.862157 344989867.377369 369367252.396010
14 567112073.964421 309904981.721190 347570683.999227 368334144.240248
13 590625813.173333 309755419.274452 343052560.203738 365910386.576477
12 625314475.454645 309269410.035643 345538303.853148 366194802.525224
11 647557737.437323 308971288.821377 346497040.708282 369636668.480831
10 650236667.390700 309936773.849098 346749794.918877 366433150.045928
9 691113831.515867 310053542.895893 346300717.990671 367550082.305129
8 695720024.746938 310013933.431748 347878147.452160 366942891.401784
7 749139300.499211 310631892.929470 349314019.036975 367005464.098031
6 778723231.804692 311192374.557801 350205550.882191 365432493.703644
5 817626347.837825 311157650.268726 351785798.733761 364488568.322613
4 859331200.450887 313434665.112508 354175793.603244 366023304.588567
1 1087945543.414312 320116506.824718 363042484.805932 376140270.509800
3 951288613.475468 314713967.284032 353489630.477063 367450618.048391
2 1007315366.834432 318426798.072092 355706807.440167 367968065.878394


==> charts/Download/segment_1_rb.tsv <==
1	1.2935822295	0.2364389109	0.3064121512	0.3261348949
2	1.1724328964	0.2352203815	0.3054355925	0.3241643061
3	1.0471371759	0.2346194442	0.3057477436	0.3234424947
4	0.9653842152	0.2330516703	0.3050567696	0.3249483248
5	0.9037062091	0.2336190058	0.307375925	0.3246430186
6	0.8269359615	0.2329215227	0.3087761741	0.325175349
7	0.8007530672	0.2349782885	0.3109754453	0.3244977028
8	0.758557098	0.2344204813	0.3077271138	0.3253786643
9	0.7361205357	0.2348901989	0.3094501094	0.3261320532
10	0.6983008111	0.2361033185	0.3094526309	0.3264767777
11	0.6775305258	0.237536712	0.3109674605	0.3271372826
12	0.6527253407	0.2281393361	0.3108991499	0.3284096012
13	0.6312063905	0.234229747	0.3136016088	0.3299895907
14	0.6001248584	0.2377341988	0.3130679347	0.3330592928
15	0.6011800499	0.2382716412	0.3142455989	0.3332581411
16	0.5921164741	0.2393765096	0.3110025644	0.3326684005
17	0.5640949765	0.2415884935	0.3167283496	0.3367889042
18	0.5518374505	0.2437465369	0.3168298731	0.3369342375
19	0.5461346712	0.243403062	0.3186171848	0.3390354709
20	0.5330887769	0.2450790827	0.321934852	0.342034461
21	0.5075589028	0.2462987884	0.3216943066	0.3408600911
22	0.4979705349	0.2482814392	0.3251857739	0.3459494186
23	0.4845585791	0.2510645916	0.3285494901	0.3480728998
24	0.4800708912	0.2523060357	0.3296241364	0.3522131297
25	0.4638785338	0.2544601965	0.3300619744	0.354500617
26	0.4486169447	0.256122874	0.3347897808	0.3554500773
27	0.4335299415	0.2586021278	0.3388919438	0.3590603552
28	0.434839997	0.2611521733	0.3416006948	0.362963889
29	0.4080579779	0.2638983333	0.3466989963	0.3650857116
30	0.4011923424	0.2651710389	0.3462629283	0.3659643455
31	0.397935413	0.2672480105	0.3506068799	0.36993662
32	0.3813373087	0.2679931426	0.3526110761	0.3705276594
33	0.3730826141	0.2722939497	0.354963912	0.3741162078
34	0.3682044255	0.2761229315	0.3563169282	0.3808844087
35	0.3593119499	0.2777104744	0.3589933319	0.3827857515
36	0.350063563	0.2818497509	0.3640921914	0.3864967975
37	0.3384036952	0.2827576916	0.3673518547	0.3890991049
38	0.3332752562	0.2857319275	0.3713480755	0.3920204362
39	0.3263827623	0.2893707498	0.3735818275	0.3948705353
40	0.3203766695	0.2945605294	0.3798429429	0.4008683317
41	0.3089048551	0.2971477119	0.3824992891	0.3987273216
42	0.3081559387	0.2995393707	0.3898690145	0.4072067836
43	0.305722862	0.3010989716	0.3923826169	0.4139379139
44	0.294025662	0.3046921751	0.4001199897	0.4207809818
45	0.2879100883	0.3102457477	0.4043467542	0.4269745828
46	0.2844458057	0.3110782464	0.4088267143	0.4330989447
47	0.2774355966	0.3134848231	0.4147877555	0.4358035494
48	0.2720357365	0.3194420669	0.4207588126	0.4394373683
49	0.2683606377	0.3286383849	0.4278071091	0.4426416894
50	0.2599146531	0.3317691473	0.4331768117	0.4519694391
51	0.2550950137	0.3367914247	0.4379494269	0.4568166856
52	0.2513248681	0.3406506892	0.4425856466	0.459946816
53	0.2484878205	0.3461770316	0.448031556	0.4687877622
54	0.2426597267	0.3503807281	0.453418503	0.4760288457
55	0.2396741382	0.3525170117	0.4630278439	0.4829400231
56	0.2348630964	0.3580998104	0.4707342025	0.491103513
57	0.2307508589	0.3637994048	0.4773776031	0.4971893323
58	0.2271019831	0.3637230228	0.4838135002	0.5027933334
59	0.2225222383	0.3709392479	0.4900708597	0.51254911
60	0.2202410888	0.3738436923	0.4980919771	0.5196027978
61	0.2132795299	0.3807594754	0.5080850816	0.5308449261
62	0.208281021	0.3897574473	0.5207468751	0.5453617538
63	0.20541951	0.3944803602	0.5260117854	0.5514660405
64	0.2021777529	0.4015872148	0.532784106	0.5571876315
65	0.2001532849	0.4093289658	0.5430141908	0.5711809865
66	0.1973928308	0.4170998138	0.551672162	0.5808289102
67	0.1928453267	0.4277666394	0.5663263547	0.5975493464
68	0.1908703038	0.4369122283	0.5789973335	0.6120526393
69	0.1894012881	0.4412034209	0.5905709855	0.6213617314
70	0.1856993309	0.4450514604	0.605548693	0.6342238496
71	0.1838082917	0.4573309008	0.6200621264	0.6546519427
72	0.181439254	0.4617552929	0.6355246005	0.6669252474
73	0.1765774473	0.4758328748	0.6551036065	0.6906577937
74	0.1723468682	0.4970394558	0.6781566427	0.7243848539
75	0.1686952468	0.5067712939	0.7142811356	0.7483762276
76	0.168487867	0.5204302765	0.7298392719	0.7723687251
77	0.165010248	0.5448344922	0.7641863373	0.8178672753
78	0.1625925553	0.5928500419	0.8528942979	0.9166994519
78      0.1625925553    0.5928500419    0.8528942979    0.9166994519
78      0.1625925553    0.5928500419    0.8528942979    0.9166994519


==> charts/Download/segment_3150.tsv <==
1 1122596011.441036 1189079001.589016 1171464852.724785 1229555861.877442
2 1070354929.134819 1185940261.260030 1179726004.644926 1236800311.306953
3 1027829090.283886 1190649620.282961 1185200206.046288 1244289552.771790
4 963356102.590273 1197557634.507911 1198012349.012900 1243203451.966456
5 940851599.831283 1202654450.648990 1206189247.510261 1260019812.068444
6 918119601.543815 1202470698.235425 1213607554.180797 1273265377.222834
7 897317513.976199 1207306744.674276 1217605731.874018 1276809113.636115
8 871465098.532230 1219015953.001889 1230812162.197966 1295362499.707873
9 841444652.374406 1223440087.321682 1241063993.101181 1309479397.195883
10 806519561.190953 1237607618.589879 1249664640.200276 1318901533.209851
11 786478162.184498 1271036660.991733 1284433540.592371 1363263811.968690
12 773125957.903941 1320318568.210237 1342878888.255460 1431558007.199703


==> charts/Download/segment_3150_2.tsv <==
1	1.1447265729	1.1652346422	1.1818056136	1.2930182489
2	1.0772462584	1.1568790592	1.1818056081	1.2926571623
3	1.0153161314	1.1664653944	1.1911954538	1.3025055792
4	0.9383659437	1.182396789	1.2125977585	1.3264629365
5	0.910514314	1.1886398336	1.2202912697	1.3378989348
6	0.8860045669	1.1948673357	1.2270468511	1.3486593481
7	0.8620972753	1.2011346265	1.2357596728	1.3585505721
8	0.8308986461	1.2122570424	1.2525330524	1.3811551107
9	0.7997918061	1.2162916881	1.2643461608	1.3976576278
10	0.7616298391	1.2257740625	1.2791648748	1.4154796541
11	0.7350977449	1.2653245885	1.3201242313	1.4643217189
12	0.7162208016	1.3390455299	1.3998353328	1.5515941773


==> charts/Download/segment_5.tsv <==
20 349021818.858179 890768623.944701 923600660.188015 947184494.857601
19 360575664.686754 826419862.614716 844402835.120051 870683337.208878
18 368393935.048000 786386627.347200 805876242.767283 841049433.227147
17 381343411.833334 751387887.201386 773567048.653520 814318191.012503
16 390226964.489023 725313697.511353 743899975.662456 790115290.060723
15 401418200.472260 698796083.874051 722682925.153911 769095688.631467
14 415514171.123413 678140931.749988 702920602.672347 749243643.553250
13 429253104.585763 657977838.344031 684361188.765297 727984059.713792
12 446570993.526507 641703339.105864 668715337.531526 714851944.115752
11 465281270.845515 629086290.225709 653981947.412982 701323483.595628
10 483981171.036264 616141570.581715 641427658.637738 689409361.345190
9 506368465.687574 603162073.834772 630708346.765807 677003314.487477
8 530901273.296947 591596827.549110 622663383.539991 665025519.506507
7 561127705.351557 582517255.138630 613384409.348446 653772006.058227
6 607323174.939796 573440473.363978 604477911.257581 644683279.046005
5 665811096.131365 564219350.251416 596391453.412674 635353795.536728
4 744433989.008935 561398143.592949 594608110.930910 627455271.097359
3 841559945.783335 558043807.320258 587547860.617712 624396667.110830
2 948795223.174340 557746629.685882 584109421.461310 619271450.559951
1 1057769843.341535 542484183.836799 563920483.555269 589936543.164578


==> charts/Download/segment_5_rb.tsv <==
1	1227409714.60145	406786619.434082	477258054.14613	489470975.799082
2	946821426.077202	409358935.832558	489106357.42528	494946616.888221
3	774453124.318262	415430663.156061	490447502.065391	498742226.383356
4	691967372.858865	422879787.526122	497450357.063191	502858548.194604
5	602497954.072863	428029444.978626	502951522.356651	507103920.35468
6	537124892.819978	436732228.725901	511688963.374949	516100368.218098
7	466694474.00533	447836578.726984	527666527.639546	522857482.53501
8	424911141.090206	455537523.247784	538443420.692047	533374042.170158
9	395645655.361105	463150137.256079	549753477.521832	549502045.158056
10	367651471.100819	471661325.754377	561798027.420839	562653568.621835
11	344106198.814666	479878050.358384	575857959.933844	575390393.871103
12	323381757.726388	490485283.189236	589642537.756819	590093068.593097
13	299321487.832058	502543782.646991	611424113.421441	608811476.410017
14	283212606.047692	516216132.971118	631948753.826706	626907397.424995
15	269539189.193387	536042685.83988	655250945.663538	649150569.856551
16	257059731.73392	552016415.640181	683314797.933202	674905969.009247
17	247471359.530594	571695002.641688	709515634.859632	704510190.312634
18	237664054.742568	599428066.617227	748164675.643404	746747740.855271
19	225634841.962494	634037280.008002	802873789.653235	807825009.607514
20	218812506.710292	682375694.167326	898652665.760364	924324641.222372


==> charts/Retention/retention_rate.tsv <==
78 857544601.244667 737801583.507215 719370639.051017
77 752971785.303557 731969536.453164 673845535.435593
76 721839705.037902 774162576.988936 724293200.877381
75 699455427.479924 786719092.838307 712060885.226657
74 670506298.554263 848324724.296680 725755771.110094
74 670506298.554263 848324724.296680 725755771.110094
74 670506298.554263 848324724.296680 725755771.110094
73 653801775.331391 742216442.479626 732959326.411308
72 635265883.447865 709277467.761087 724850281.749223
71 618800035.842161 692557351.976059 723633615.240012
70 610615332.861430 676045539.730615 739580435.364172
69 597623022.584636 653715723.468107 724223754.478277
68 585940108.441805 638409933.389511 746149129.645567
67 573279464.576836 630505231.464618 754588260.023523
66 561901584.135731 618523661.926241 753748996.823211
65 555799386.630799 606124018.818834 761678762.291002
64 544897776.389837 593229869.684341 781484325.485249
63 539744460.605161 585391891.265816 796390987.212256
62 526979113.631375 575972897.342302 849127241.727467
61 522342311.971807 561402439.526743 764044096.045410
60 515697288.880865 552091570.651075 741668283.329948
59 508118571.965435 545116522.944404 712803035.413945
58 501221881.068849 537380295.858572 689476188.064866
57 493463056.978428 528689634.311777 669352556.927532
56 486375681.830248 516980920.147322 643718229.417552
55 475827245.979101 509332794.504824 637788058.452833
54 471111175.027333 501380851.850338 625950002.784757
53 467502931.206227 495150226.911029 609653632.982489
52 460607356.561795 490898908.406612 601912726.514830
51 454496951.438094 483380019.909012 588680368.100219
50 452235790.563463 478052393.319546 580311749.127514
49 444922641.939225 470111651.377655 566054345.951907
48 440803007.198778 468254016.775773 563839906.194376
47 437242047.810099 460332858.639627 552366030.955858
46 431738104.024368 456822502.712466 547464940.912973
45 426771342.069393 450609856.673927 540924009.032982
44 422147248.282255 447634995.059199 536069132.332913
43 415721052.944493 441805944.179310 525851108.635395
42 409301925.047772 438378799.804647 522445216.579549
41 407878889.802117 432848218.933292 514228398.170459
40 402480364.279568 426810224.631720 509334121.233905
39 397283623.381401 421116236.197972 506270568.754632
38 397944140.300300 419583123.513148 501968159.769466
37 392841445.293780 413343098.875182 496998055.604185
36 387590222.096182 408927048.383200 491782435.043627
35 390362973.138939 407835502.157495 487717341.904400
34 384868722.576993 404319606.889071 483371098.063450
33 384657482.618511 400251077.642481 479206431.865719
32 379993123.701192 399832670.282129 475735180.839361
31 376054257.320964 394630793.963280 470233940.972099
30 374709914.135728 391004452.749792 464121991.408630
29 373366405.239974 389782386.629692 458738136.760162
28 370436559.109715 388208253.798166 453660108.188471
27 370560907.767055 385166276.680050 450576379.483454
26 367692590.297604 382957102.618991 448304647.810319
25 364968095.534968 380076166.713480 444114011.399755
24 364321846.486356 377201274.334589 440227320.806462
23 357742283.304899 372696845.657608 432467376.338811
22 357814526.337118 370734151.155042 429053421.291953
21 355496366.595298 369193714.082748 425631815.022766
20 353366160.009172 366289725.192136 423420176.109975
19 352009180.964938 366400662.249511 419969107.521453
18 351476013.716123 365893189.525481 417709407.603976
17 349796268.055537 364647689.984259 416527452.082613
16 348521759.032777 362677070.782821 413037935.742813
15 347104441.640249 361635979.907525 409186106.717791
14 347044175.153429 361076278.280176 408447553.717440
13 345737521.074982 358070928.953501 406473243.197813
12 346825946.715425 361360538.113004 405951393.800937
11 345760049.880594 359628790.511935 403957486.463571
10 347647676.971187 360408553.259334 403243317.739906
9 346011557.654131 358869379.106689 400867684.285795
8 346955250.235890 359168066.544395 402018222.532783
7 347246546.862102 361014855.293602 402826351.613666
6 347969278.495728 360283314.693205 397732352.166216
5 350358027.401999 363003334.205215 400964003.458275
4 351919041.769912 365151729.050763 402476744.688358
3 351964302.152684 364752262.912318 404556034.227802
2 353261783.668108 364656869.600254 403070953.479683
1 356432037.143173 368033378.253952 407949424.226248


==> charts/Retention/retention_space.tsv <==
1.000000
1.489993
1.963863
2.871195


==> charts/Upload/bucket_1.tsv <==
2 1777769635.332397 4324514406.816314 4786484937.082512 4535755327.932064
3 1700207836.418900 4531104841.770395 4503598731.622947 4440868483.919483
4 1664981933.239347 4281981190.041182 4433098574.907419 4106355923.258732
5 1753976131.882696 4140166770.874309 4357790123.537500 4304820518.561014
6 1673612246.396719 4352660993.329230 4672853821.865352 4299970115.651868
7 1752819622.542942 3984250123.652216 4519014686.998077 4486890311.665961
8 1658992382.168342 4292989131.432332 4500945493.831502 4468212835.033522
9 1709276845.840515 4045671310.516512 4258575646.322246 4183050814.414352
10 1610999999.798599 3864519427.513518 4074233872.865463 4500925232.798198
11 1769764975.415899 3813210478.719778 4321376778.138359 4098279068.361455
12 1650635103.551511 3906499450.821814 4127498262.615005 4050561484.317240
13 1870006073.160805 4120256873.475308 4293431548.234072 4095045895.005857
14 1597498276.076933 3987712177.651572 4349276653.495720 4298941736.985827
15 1744272336.981077 3834079785.033751 3759650179.569963 4203039193.668986
16 1689297260.493263 3981065504.443691 4243842216.929704 4131429363.584808
17 1763470032.683521 4073107356.013624 4423887322.323438 4356956974.400120
18 1711899710.822828 3752850332.967696 4121386267.005488 3970308094.964156
19 1649270692.822252 3548173921.992202 3979391954.024132 3839064744.582860
20 1667433328.038549 3763961538.642521 3844918192.655259 4049993396.646274
21 1684405990.857549 3513623552.749370 3981881994.642682 3973511049.028028
22 1629465808.071826 3726440179.190364 3978408286.104362 4210488315.439958
23 1767148926.694064 3748850738.993828 3874575344.058250 3736576512.305901
24 1647033784.610189 3631445936.909105 3928654197.473745 4035348059.882203
25 1698964858.748950 3712574305.392142 3846460178.710366 3706750682.361839
26 1809675776.920534 3317327020.751314 3894442987.734817 3659846489.891572
27 1535476150.786323 3576223542.813814 3760638247.617328 3816194013.622708
28 1644718724.619230 3543028461.276789 3850342800.783069 3623866515.773555
29 1790022471.708960 3438863226.499860 3761237704.690633 3942570921.463218
30 1716797058.060340 3769767468.646804 3671219937.663820 3677081109.408198
31 1644503331.474119 3495578749.382732 3552109873.830539 3533088020.579360
32 1775214192.360845 3544717869.633270 3625310200.265316 3634280507.247463
33 1718747010.981847 3335108593.891044 3462211066.308167 3575500995.905523
34 1728999629.081722 3330985161.044765 3623536551.479205 3668425051.055015
35 1720151532.218402 3353781943.339767 3385860939.985490 3630321914.043761
36 1677367444.765026 3190823844.593209 3319247316.664689 3377404783.106743
37 1810369188.247921 3303835011.622739 3388685248.378199 3606651075.506867
38 1729179784.836336 3285389674.084254 3318553275.876232 3475821804.644906
39 1801566485.818604 3214910673.433855 3536186847.931417 3521160639.789407
40 1807475374.037508 3155066609.289636 3499066638.262244 3335464612.200119
41 1826113275.638971 3176989829.937620 3451265853.817441 3197292745.925524
42 1840306958.638365 3365965448.955701 3479949990.146120 3398469644.988289
43 1878594228.119890 3094575788.396552 3264405151.896048 3371245552.753314
44 1775560563.085150 3197483179.268042 3228273562.072577 3255181720.772733
45 1856653819.594914 2903766492.527100 3188188710.920716 3239535782.657419
46 1789425414.730482 3063468634.075835 3249441352.202024 2929825223.629453
47 1804096279.901962 2949605681.968615 3250307522.019612 3005640364.045047
48 1814084877.469969 3012268597.980842 3211910581.719943 3091006255.458262
49 1754913912.120122 2881845241.513582 2990279518.054273 3134238255.571337
50 1725106319.728899 2921449901.077899 3090219317.212927 3062155150.329109
51 1634791170.988522 2843858023.398728 3056879748.997787 2832852798.723918
52 1707274698.808553 2922006979.383677 3145051922.857648 3216490423.674494
53 1814134660.181206 2933272927.494438 2910134654.025836 2881446603.686926
54 1845405180.536215 2801405439.140193 3015856330.194427 3085376363.430178
55 1749565080.298995 2861133358.180714 2837239820.975441 2914511735.520568
56 1690296069.892619 2929067794.698582 2976362329.571966 2864847972.625710
57 1718479303.616706 2687160637.691754 2799840461.305237 2906519294.874637
58 1770773422.662671 2748121350.711031 2923316202.195328 2882556627.204179
59 1724152175.201638 2713805146.717060 3052293219.753022 2877548058.735456
60 1665001687.696964 2584842340.786288 2824517221.714724 2790117317.946641
61 1813161718.400957 2878581528.349770 3091835422.008824 2869808271.352425
62 1766833928.207367 2518544486.383621 2849072563.488199 2654233454.028054
63 1856166972.625662 2546065966.259636 2676470888.117445 2700769112.179779
64 1801832702.122450 2535269454.048017 2686093143.567706 2827963330.724200
65 1764484161.049368 2735692468.487596 2691192812.511355 2748182721.388671
66 1865393948.114368 2547423317.599903 2762141283.801749 2632489843.201837
67 1702499209.938430 2573033830.432560 2709316750.175197 2672800580.339884
68 1794069388.755699 2518439816.633923 2577281811.547390 2652569032.234530
69 1593055573.745287 2613036687.522479 2534324025.355382 2600369432.743981
70 1786818814.860120 2591672919.776401 2694378265.418380 2528173111.179380
71 1812988294.063850 2637339124.798176 2811060352.116685 2741008693.888167
72 1725071348.021767 2382725811.169634 2598424049.958550 2564886472.454053
73 1867787875.044745 2414304611.071739 2439269688.437620 2506137008.138477
74 1832318016.003240 2321522362.918182 2571009289.290975 2480387774.327527
75 1798762203.759044 2408259169.350466 2428084606.598018 2564062655.826975
76 1791425179.311207 2408684853.379490 2442505261.377207 2525151483.812637
77 1722622395.301113 2536460878.603904 2520607938.166551 2570098954.509483
78 1719956610.216140 2372482006.999132 2443526723.107198 2416001493.281592


==> charts/Upload/bucket_1_rb.tsv <==
2	1.4919397455	4.2338485929	4.1467400333	4.2396566368
3	1.7163210511	4.1789741886	4.3790983018	4.4820440758
4	1.7097463217	4.0159347792	4.0609335443	4.1648861085
5	1.5932772488	4.262681466	4.0784009626	4.5193169843
6	1.7167462105	3.9095887745	4.1070727826	4.3149759603
7	1.7489557732	3.6583691502	3.9498196615	3.9883925831
8	1.6426766878	3.8608056939	4.0301939821	4.0134261451
9	1.7189887947	3.7719433098	3.9231553851	4.1711805401
10	1.7059038518	3.7359548773	3.7982907234	4.1533743137
11	1.753286578	3.8766059618	3.8553281717	4.2594455318
12	1.7068550185	3.6908062739	3.8520341981	4.1451928204
13	1.7959819615	3.732364197	4.0152550227	4.2683379765
14	1.7315983239	3.6019474136	3.7055387108	3.8829495973
15	1.7422525336	3.3546098152	3.5553689078	3.9065681342
16	1.6967884364	3.4019411123	3.5207130505	3.8391104401
17	1.746763748	3.1952229599	3.2268618503	3.4798361447
18	1.8092558927	3.2194558015	3.3792539453	3.5015857261
19	1.7750798574	3.1994327826	3.3158275703	3.4004795669
20	1.8251069578	3.1397317789	3.2615372842	3.5532582688
21	1.7966152809	3.0609927193	3.1776872652	3.6696923245
22	1.7676215179	3.1596846038	3.3511553208	3.7276099284
23	1.7590769214	3.0489227749	3.1558443435	3.6741284408
24	1.8287633669	2.9473800483	3.1840203205	3.2352517622
25	1.8283323229	2.8837544175	3.1804659077	3.483203787
26	1.8284246007	2.9788502672	3.1533534123	3.6454332313
27	1.8050998412	2.9780690553	3.1691156955	3.5748068587
28	1.7809469234	2.9177229486	3.286904666	3.6557428153
29	1.8848355003	2.7591278927	2.9034686292	3.0333903361
30	1.8305429455	2.8024293078	3.0111478072	3.4116314829
31	1.8966527129	2.6789660723	2.8402157593	3.344758471
32	1.8289470989	2.7893576347	3.0333424831	3.378114816
33	1.8372656599	2.633463301	2.832829122	2.9294265054
34	1.8354178205	2.7861380551	2.995984566	3.3781313651
35	1.8139044483	2.7659435931	3.049419555	3.4380405385
36	1.8820171672	2.4826156639	2.7735375808	3.1612542598
37	1.90879694	2.6608083435	2.8032727554	3.217096622
38	1.8532911766	2.4952908746	2.742657903	3.0398126261
39	1.8568294919	2.571380382	2.7847769907	3.1433159834
40	1.8426915614	2.3725375986	2.6200327376	2.8801853927
41	1.7680570003	2.5240021957	2.7300568724	2.9897282883
42	1.8564412127	2.3544695064	2.6160776913	2.9652986404
43	1.8017264497	2.4408074525	2.6863908377	2.9357175493
44	1.8607648665	2.2935121953	2.5450562705	2.7322971973
45	1.7905605245	2.481237965	2.6908301455	2.6268292752
46	1.8724222917	2.3996252166	2.6639208117	2.9424112037
47	1.8721312166	2.3733438992	2.5821020093	2.7797613267
48	1.7955917849	2.3922983796	2.6043252511	2.865322908
49	1.818174005	2.2497271314	2.4941328268	2.5091329507
50	1.8361438318	2.2108373444	2.5566316838	2.7278274743
51	1.8367220348	2.2239891091	2.5738178725	2.6745157141
52	1.8998081488	2.1240463482	2.3788003363	2.5503035151
53	1.8312160541	2.0830601936	2.2581743071	2.3130029249
54	1.8448981725	2.2188320957	2.3881227059	2.6154279441
55	1.7761107782	2.1917795382	2.3829941323	2.5053186347
56	1.844881833	2.0232174452	2.3319711139	2.3558444492
57	1.8432547821	1.9854552119	2.3226329978	2.3929054027
58	1.8115134743	2.0411608825	2.2543894421	2.4216038717
59	1.798252684	2.0973825557	2.3639421008	2.4765337676
60	1.8334655986	2.0058563035	2.3552988011	2.259448498
61	1.7814858021	2.0503197522	2.2198575922	2.4708323257
62	1.8119801314	1.9333110639	2.2102881433	2.2053679208
63	1.7785817182	1.949334216	2.1673197665	2.2601372205
64	1.7652448024	1.9816795375	2.1180764473	2.5371862501
65	1.8031302521	2.0146467113	2.3105695937	2.5674128514
66	1.7768836104	1.8522262112	2.0363580108	2.4369337078
67	1.7768251944	1.9456652981	2.2808240997	2.5230436627
68	1.818087883	1.8679968944	2.2676098253	2.3701910864
69	1.7497416628	1.9157367059	2.1187831339	2.3880833498
70	1.769586834	1.8078929611	2.0519797125	2.0394862361
71	1.7744632805	1.8178388198	2.0474652969	2.2316040508
72	1.7872480751	1.7723869746	2.0102925705	2.3073560005
73	1.76684829	1.8682046516	2.1515993605	2.2283850676
74	1.7732093192	1.815296978	2.1692609063	2.204496344
75	1.7711957916	1.7605128965	1.9904789596	2.2441590351
76	1.7630431795	1.7952665657	2.0797767529	2.1698892617
77	1.7512187884	1.7293513041	2.05544735	2.1776443929
78	1.771086063	1.7451704484	1.9582303089	2.0932633046


==> charts/Upload/bucket_3150.tsv <==
2 1517101057.891949 19495946365.153812 20336250359.159748 21618862155.485958
3 1551133354.122026 17323650314.084976 18654922148.615948 19703734766.198227
4 1528747457.954667 11569903261.480263 13067342331.139286 12910406814.746944
5 1558958679.119642 21445552452.882019 23159487377.220581 24790479718.264881
6 1568273335.738147 21979292125.467888 23283271531.888412 25497412100.826355
7 1502064936.309685 22016187533.284607 23953616070.810074 25601533110.676025
8 1477464973.455842 17784743278.519146 19626593273.852222 20301275638.746906
9 1426857268.988602 17664629772.825451 17829955526.901566 19777622769.845768
10 1404292244.584629 14369737385.004480 14711660694.983650 15775117599.680050
11 1419871419.381624 15456162276.679810 15611068203.344652 16495360655.367809
12 1424848982.116179 15920889181.473389 16472416461.123707 17216329408.893681


==> charts/Upload/bucket_3150_2.tsv <==
2	1.672387138	18.5525426435	21.6492705465	21.459311694
3	1.6362378319	14.7633545887	19.2123626175	19.380318375
4	1.6231341506	10.821224738	13.370430621	13.7322757168
5	1.6292459597	16.3329154187	23.2214030215	23.6037970581
6	1.6191949496	16.9200024916	23.9539602237	24.2980640662
7	1.6033822228	16.212921028	23.751035971	25.0173096133
8	1.5877325159	14.4329879104	19.1565258486	19.583596389
9	1.5533014519	13.979601198	18.4413443575	19.3165239396
10	1.5264574882	12.1386906109	15.3958902455	16.2095927222
11	1.5072298321	12.0414980563	15.6378492486	16.4409615132
12	1.4829552283	12.5576820356	15.7209928902	17.1999610628


==> charts/Upload/bucket_5.tsv <==
2 1653625671.024201 4445351553.475728 4700548019.759834 4685166000.854055
3 1691373151.148411 4362739501.093177 4584620115.495751 4649890033.276800
4 1666108664.272481 4041806161.543290 4502700031.100785 4577887549.783351
5 1690969473.045078 4189069266.328292 4477696738.315211 4518205844.813353
6 1609754075.920164 4168966868.300228 4526726765.115399 4291596948.938059
7 1712096246.351928 4056449511.843143 4416340488.578611 4475505055.210730
8 1675520929.112457 4045767995.590556 4377223071.585279 4410374972.220531
9 1572254328.197692 4044073479.048096 4307407982.246343 4411394410.696942
10 1668191476.524455 3940846206.028839 4316029753.557634 4313154129.254073
11 1666577032.248299 3975306339.301017 4283475950.031893 4263010135.082245
12 1610203547.663187 3942461981.922526 4262369541.439741 4195386699.288259
13 1627016703.392621 3891958456.861942 4203455256.754231 4213092291.235324
14 1659719432.938669 3843399487.314439 4247987030.018657 4149949666.547426
15 1693823416.080667 3839601689.762750 4209005847.523953 4145544790.439477
16 1766100294.377913 3761963962.377740 4142952806.066791 4131378951.665473
17 1704171238.047891 3708225825.904552 4034345693.725910 4084449516.311646
18 1658583440.719950 3673152538.329556 4087342741.247175 4019380970.253653
19 1693380522.224438 3723436360.865114 3996007627.114887 4039267788.492932
20 1657801786.812443 3605842831.344069 3932192418.031245 3933985262.250244


==> charts/Upload/bucket_5_rb.tsv <==
2	1688345755.88043	4588559765.24194	4723992438.12682	4771251769.99003
3	1740057272.78316	4066130708.84949	4683202661.63187	4716071691.03416
4	1774864978.48662	4238827160.18634	4821172444.51386	4985018278.99326
5	1759378082.52916	4173312679.98714	4791078105.77355	4856322707.555
6	1762448671.73956	4100437574.04367	4734490994.03958	4792544778.64817
7	1749148713.10346	3816817802.67088	4501877540.23518	4706013610.07676
8	1734888999.31256	3911399194.14779	4513360616.40431	4705238162.02328
9	1695647946.54119	3809583998.9208	4445236988.72744	4627066027.53337
10	1659406559.93862	3791113748.35528	4438292471.48697	4613504103.84492
11	1642358357.86602	3795240318.43447	4431168475.34181	4627772580.71316
12	1616888601.40493	3734961881.63412	4424509167.97085	4567897184.78076
13	1560776566.63774	3625368324.84274	4228245321.28057	4429674666.18008
14	1525845791.31197	3564181803.96882	4235960642.84761	4389087722.12721
15	1497376578.60968	3537355003.0182	4164210439.23968	4382521336.06213
16	1466276310.28751	3572075473.62762	4211196823.50551	4296646992.01943
17	1430950010.30976	3451561092.47807	4128597268.33532	4298009399.75054
18	1392152047.66795	3401359691.67373	4052469178.67318	4148277161.15692
19	1372277058.26036	3236521742.93912	3888997485.43869	4091550568.42008
20	1343498035.26898	3269154902.99344	3824211678.30692	4191084711.40937


==> charts/Upload/segment_1.tsv <==
2 1777769635.332397 4933955302.465816 4358132020.494581 4133273845.091775
3 1700207836.418900 5280484578.665277 4432079211.475691 4019927243.999359
4 1664981933.239347 5485989586.248141 4219654950.162082 4031063253.528140
5 1753976131.882696 5475055036.879253 4388064574.313783 4079653168.412473
6 1673612246.396719 5404452362.388266 4454504897.524814 3951678473.664839
7 1752819622.542942 5343107008.856674 4547128719.107511 3933304095.933865
8 1658992382.168342 5307998399.431971 4010136832.495524 3748181456.009649
9 1709276845.840515 5053809679.294397 4255378991.994067 3800584133.934663
10 1610999999.798599 5131915463.879164 3968745966.489539 3716015122.416687
11 1769764975.415899 5067978476.052296 4016691410.000442 3478719582.499783
12 1650635103.551511 5026024221.022802 4362065316.178752 3756757897.841511
13 1870006073.160805 4935172955.710979 4011468165.143366 3913215120.070487
14 1597498276.076933 4977673998.689458 3767855016.839775 3514117507.923161
15 1744272336.981077 4840258604.821157 4154537474.348913 3574726021.330461
16 1689297260.493263 4870757742.916244 4051556534.357834 3617682714.516694
17 1763470032.683521 5108641493.142041 4326537705.503255 3472955991.969490
18 1711899710.822828 5456463269.852834 4148790579.370381 3402028214.108756
19 1649270692.822252 4857308951.353846 3999529898.593834 3341943209.715614
20 1667433328.038549 5011140455.959861 3927026340.982532 3243166196.009013
21 1684405990.857549 4926209899.633997 3784796972.907293 3333629706.806942
22 1629465808.071826 5036524430.295581 4015169162.332653 3529005688.167702
23 1767148926.694064 4931406265.913544 3961306809.622265 3424286033.274657
24 1647033784.610189 4894915734.166882 3906465110.032462 3257628949.723005
25 1698964858.748950 5157204001.475150 3899898057.161356 3347177571.016397
26 1809675776.920534 4704112988.555768 3867651147.003247 2939218239.026758
27 1535476150.786323 4687701814.316096 3632357862.481166 3137002665.227643
28 1644718724.619230 4827935995.036242 3738079971.586926 2898330059.488654
29 1790022471.708960 4706280110.400044 3715321271.844264 3306164646.752721
30 1716797058.060340 4940678151.107904 3526217862.862680 3072619126.602866
31 1644503331.474119 4762835448.404393 3716849121.525517 2948105471.763272
32 1775214192.360845 4772295047.031071 3394948771.251938 3000537468.607515
33 1718747010.981847 4999682984.195838 3533003753.417518 2736737021.744813
34 1728999629.081722 4697871887.772152 3509653806.074503 2946870575.163370
35 1720151532.218402 4712785142.913030 3289097950.463083 2672060407.047400
36 1677367444.765026 4517996263.134945 3363688006.274087 2560982560.659897
37 1810369188.247921 4829235987.522058 3317042262.912838 2793576532.046632
38 1729179784.836336 4702157927.068349 3454459941.232054 2737979168.135668
39 1801566485.818604 4520858716.803431 3378487495.871378 2803136205.844031
40 1807475374.037508 4765255735.427457 3387581644.053053 2667582590.843742
41 1826113275.638971 4509753492.127210 3368411929.085780 2647757410.291506
42 1840306958.638365 4612150437.778387 3410394521.858546 2877626733.724021
43 1878594228.119890 4737650052.150490 3232770869.622501 2672454996.064302
44 1775560563.085150 4478459641.072327 3159788949.424212 2664788572.711642
45 1856653819.594914 4538856666.539940 3316541647.870505 2440209533.664594
46 1789425414.730482 4460140606.233628 3064814950.563903 2349229135.492534
47 1804096279.901962 4543858613.228539 3170167964.489537 2456972192.086300
48 1814084877.469969 4714387815.506915 3131803618.404696 2419537079.199550
49 1754913912.120122 4536437001.459220 2994922504.991869 2210587207.173397
50 1725106319.728899 4096711149.716215 3094580577.221490 2374705589.947049
51 1634791170.988522 4465895311.488937 3001200563.097879 2269601547.841004
52 1707274698.808553 4557725520.003875 3020911106.528805 2399019816.361327
53 1814134660.181206 4277154644.974417 2912502879.380605 2196246133.215672
54 1845405180.536215 4360089463.138317 2949707925.744796 2276217601.473358
55 1749565080.298995 4283340905.829309 2856580377.760080 2320582833.884301
56 1690296069.892619 4012067754.512027 2749226442.447485 2285454635.014369
57 1718479303.616706 3923514847.760242 2834766306.439507 2194229695.269947
58 1770773422.662671 4403672811.133481 2974928827.916467 2226928771.400763
59 1724152175.201638 4223373373.263442 2786224039.229524 2169246905.169982
60 1665001687.696964 4153607670.210844 2934499681.382269 2223276261.323148
61 1813161718.400957 4454896874.208110 2868605164.442493 2226944271.045181
62 1766833928.207367 4288719431.156634 2688225366.880890 2148864556.782477
63 1856166972.625662 4202244292.221850 2561806860.315149 2170573110.129825
64 1801832702.122450 4088688873.497532 2600459888.256823 2025434076.907047
65 1764484161.049368 4186895632.870744 2632958628.578200 2122892540.440350
66 1865393948.114368 4035081392.040582 2548100912.720105 2084346080.493762
67 1702499209.938430 4296161801.441226 2670386040.091005 2126414595.891875
68 1794069388.755699 4044934814.037937 2562991335.330588 2166110033.091600
69 1593055573.745287 4167229475.700094 2575293696.380698 2047121556.873048
70 1786818814.860120 4031668715.354676 2482017882.764133 1854623676.816091
71 1812988294.063850 4169899350.662891 2570021333.287067 2045336072.391739
72 1725071348.021767 3586435877.236600 2495737294.745920 1953785020.742104
73 1867787875.044745 3881533795.780714 2420370227.662169 1935385544.191764
74 1832318016.003240 3860541099.556415 2501978478.331791 1894213876.291399
75 1798762203.759044 3911412582.584242 2394771481.776431 1790844025.790586
76 1791425179.311207 4108882911.519199 2409361761.446623 1992424772.024739
77 1722622395.301113 3822313920.322186 2385326383.980944 1861382591.872248
78 1719956610.216140 3994401028.690990 2369547096.826560 1913677648.686222


==> charts/Upload/segment_1_rb.tsv <==
2	1.4919397455	5.1940924431	4.149722964	3.324075064
3	1.7163210511	5.1964436459	4.4283692519	3.4707727597
4	1.7097463217	5.1241175342	4.3947571517	3.7495708803
5	1.5932772488	5.4410712457	4.5727802193	4.1952744247
6	1.7167462105	5.2402505058	4.3256462852	3.8027743716
7	1.7489557732	5.0353469103	4.1461141326	3.7045289394
8	1.6426766878	5.1886269096	4.2650925421	3.8209182565
9	1.7189887947	4.9829528678	4.1744658228	3.8920629661
10	1.7059038518	4.8396494722	3.975161481	3.5142224913
11	1.753286578	5.0357019472	4.2077423233	3.6979801837
12	1.7068550185	5.0177405084	4.160713205	3.5712729239
13	1.7959819615	5.1217467	4.2129019327	3.685130142
14	1.7315983239	5.0202365539	4.0603435819	3.4849079691
15	1.7422525336	4.9966354612	3.903516726	3.3000904539
16	1.6967884364	4.8414392357	3.7970210463	2.8228942437
17	1.746763748	4.5750074943	3.5642704436	3.0714876589
18	1.8092558927	4.535237393	3.6372938243	3.0160146187
19	1.7750798574	4.9139033296	3.6389107844	3.0641934087
20	1.8251069578	4.8159914245	3.6078711391	2.7446708797
21	1.7966152809	4.8775347905	3.7039422755	2.8274719139
22	1.7676215179	4.658889089	3.5971340309	3.0900042029
23	1.7590769214	4.6288565712	3.477359429	2.9902911439
24	1.8287633669	4.789710451	3.4839644687	3.0520223318
25	1.8283323229	4.5123076708	3.2499789569	3.2646652209
26	1.8284246007	4.2952501012	3.6438572801	3.0935946314
27	1.8050998412	4.2223202321	3.5370477988	3.0796554838
28	1.7809469234	4.7121871281	3.6137585445	3.126548939
29	1.8848355003	4.5420494214	3.398067426	3.0469279872
30	1.8305429455	4.1617202443	3.4775855938	2.7684543919
31	1.8966527129	4.4826584519	3.2894471889	2.7471662099
32	1.8289470989	4.3086915519	3.5514894374	2.980089912
33	1.8372656599	4.3465795819	3.3922929745	2.9590541347
34	1.8354178205	4.2036832843	3.4141133449	2.4815067618
35	1.8139044483	4.5444513259	3.4141655138	2.5774203305
36	1.8820171672	4.342278101	3.1554098704	2.5779213819
37	1.90879694	4.215312543	3.3132411001	2.4010561592
38	1.8532911766	4.4997701491	3.0692891683	2.5757869539
39	1.8568294919	4.4219831704	3.1901659252	2.4905363931
40	1.8426915614	4.116694004	3.0331402748	2.3828559891
41	1.7680570003	4.4169657935	3.0446629793	2.4774864391
42	1.8564412127	4.2658467903	3.0673142275	2.6084474148
43	1.8017264497	4.356554993	3.0735737942	2.5165979436
44	1.8607648665	4.3799835905	2.8704028901	2.4472994201
45	1.7905605245	4.4325198137	3.11427735	2.4335948451
46	1.8724222917	4.2075245338	3.1104019461	2.4924285232
47	1.8721312166	4.2880687895	2.9937594547	2.5382744412
48	1.7955917849	4.2440872014	2.9780025315	2.5325611639
49	1.818174005	4.1392198261	2.891706235	2.406937535
50	1.8361438318	4.1007523945	2.8754502666	2.3488951098
51	1.8367220348	3.9143012712	2.9270531822	2.3736961854
52	1.8998081488	3.8077246081	2.6857608866	2.2848214033
53	1.8312160541	4.201286394	2.6532625369	2.3188387427
54	1.8448981725	4.1488095156	2.7607913615	2.1979847946
55	1.7761107782	3.9263724924	2.7772510069	2.3583725978
56	1.844881833	3.9423874887	2.7008843796	2.2200772975
57	1.8432547821	4.2110234013	2.5767155999	2.249627922
58	1.8115134743	3.9055327976	2.5990883457	2.2884864687
59	1.798252684	3.81191337	2.607041775	2.3346263602
60	1.8334655986	3.9574741289	2.5687775563	2.0790541246
61	1.7814858021	3.957225876	2.5568469395	2.2273103734
62	1.8119801314	3.5476218854	2.4913274447	2.1362292718
63	1.7785817182	3.8695992571	2.5058884411	2.1819507695
64	1.7652448024	3.6576183838	2.4901493504	2.1531897749
65	1.8031302521	3.9727840145	2.5325892285	2.2482510307
66	1.7768836104	3.6885794444	2.4681555457	2.1437260633
67	1.7768251944	3.8122022264	2.5161282007	2.1669115976
68	1.818087883	3.7745843543	2.4058378837	2.0424069133
69	1.7497416628	3.7642708076	2.5334367514	2.1450459719
70	1.769586834	3.4683805082	2.3667100485	2.0627616939
71	1.7744632805	3.718105143	2.4872670655	2.137867543
72	1.7872480751	3.7100334048	2.338726433	2.0280802154
73	1.76684829	3.7521919419	2.3922301249	2.1162558011
74	1.7732093192	3.4967608856	2.4507655212	2.0171425295
75	1.7711957916	3.705184782	2.3858205654	2.0603338996
76	1.7630431795	3.5469111632	2.3576477307	2.0317535498
77	1.7512187884	3.6220565557	2.3674306901	1.9845386987
78	1.771086063	3.2952422048	2.3051059001	1.8925234042


==> charts/Upload/segment_3150.tsv <==
2 1517101057.891949 24732245920.449577 20473390017.536049 15775462965.139845
3 1551133354.122026 22557465288.664368 18261523710.519478 13694990012.845566
4 1528747457.954667 16601993054.742672 12759238335.944670 9748909317.019228
5 1558958679.119642 27748542277.801876 22810749789.328541 17933110016.479469
6 1568273335.738147 27298172896.245537 22441981047.486763 18182337016.104710
7 1502064936.309685 28125896444.875290 24182389447.368931 17798253679.978329
8 1477464973.455842 23890111370.941090 18848934277.265656 14579793207.902327
9 1426857268.988602 21843936574.430603 18163248327.687275 14355090482.303217
10 1404292244.584629 17986683443.247192 14990152063.391109 11735225424.803154
11 1419871419.381624 20011650437.349228 15441344480.698221 12070362886.878740
12 1424848982.116179 20304634844.217720 16115611307.274975 12677712684.256628


==> charts/Upload/segment_3150_2.tsv <==
2	1.672387138	25.0290039187	21.459311694	17.3044232052
3	1.6362378319	24.1874970242	19.380318375	15.3808532631
4	1.6231341506	17.7137814348	13.7322757168	10.9394926951
5	1.6292459597	27.3886405034	23.6037970581	19.3751371456
6	1.6191949496	27.3819150292	24.2980640662	19.3871890102
7	1.6033822228	28.6806755802	25.0173096133	20.1717487402
8	1.5877325159	23.4607614436	19.583596389	15.8385093671
9	1.5533014519	21.0293865774	19.3165239396	15.8920324446
10	1.5264574882	17.498053139	16.2095927222	12.7679836028
11	1.5072298321	19.1893275237	16.4409615132	12.8482433138
12	1.4829552283	20.8028920137	17.1999610628	13.2823936924


==> charts/Upload/segment_5.tsv <==
2 1653625671.024201 5308367607.263497 4553802322.397295 4267310442.215761
3 1691373151.148411 5383797563.281667 4493409281.562111 4062041630.000424
4 1666108664.272481 5449615293.866271 4420768345.369565 4003862001.978476
5 1690969473.045078 5391771824.474845 4450206522.417557 3969630668.708851
6 1609754075.920164 5333176967.520136 4382982549.985291 3914734549.745293
7 1712096246.351928 5426263857.381759 4386357631.475245 3855114910.442257
8 1675520929.112457 5328756545.244442 4302926408.816167 3804544738.420444
9 1572254328.197692 5260871789.123298 4207507962.602131 3689903002.362736
10 1668191476.524455 5250161019.341997 4214135782.685589 3660481978.022777
11 1666577032.248299 5292142016.912808 4219906082.707972 3709191990.786337
12 1610203547.663187 5194116811.442947 4185261652.438102 3657644035.760484
13 1627016703.392621 5151301160.299192 4141185836.235800 3643229251.573047
14 1659719432.938669 5143348961.540387 4124705317.134728 3550592383.978648
15 1693823416.080667 5210654661.071980 4011541972.365498 3516535066.109773
16 1766100294.377913 5124400870.347660 3952042230.549961 3493411025.028361
17 1704171238.047891 5120353022.204275 3927918457.184613 3410810245.200144
18 1658583440.719950 5101094211.432087 3890741213.078675 3367699216.180010
19 1693380522.224438 5127369678.415546 3871824525.631216 3239504377.122513
20 1657801786.812443 4955348865.684625 3819798892.915251 3255525515.930019


==> charts/Upload/segment_5_rb.tsv <==
2	1688345755.88043	5888657117.59049	4771251769.99003	4120597536.95558
3	1740057272.78316	5747808968.11629	4716071691.03416	4192908677.57433
4	1774864978.48662	5848573992.06584	4985018278.99326	4400168167.52392
5	1759378082.52916	6124038057.57769	4856322707.555	4428892888.52606
6	1762448671.73956	6013006633.71897	4792544778.64817	4394981112.46656
7	1749148713.10346	5954598004.76616	4706013610.07676	4286367536.32881
8	1734888999.31256	5784195409.18769	4705238162.02328	3919740939.3144
9	1695647946.54119	5589770698.02141	4627066027.53337	4113494679.45619
10	1659406559.93862	5642144078.39642	4613504103.84492	4113760176.49794
11	1642358357.86602	5685177873.87955	4627772580.71316	4042781078.65715
12	1616888601.40493	5710758320.93463	4567897184.78076	4065174197.18252
13	1560776566.63774	5524519120.41069	4429674666.18008	3909733049.54784
14	1525845791.31197	5570262144.16175	4389087722.12721	3942649138.17971
15	1497376578.60968	5440916496.44958	4382521336.06213	3872105195.43827
16	1466276310.28751	5299986906.84614	4296646992.01943	3770249105.9306
17	1430950010.30976	5374021814.54167	4298009399.75054	3740649651.37323
18	1392152047.66795	5351900003.57118	4148277161.15692	3705572485.16812
19	1372277058.26036	5113363102.8599	4091550568.42008	3627287893.27142
20	1343498035.26898	5274766076.30571	4191084711.40937	3627996659.88474


==> charts/Upload/unique.tsv <==
2 103301120.000000 924844032.000000 1090519040.000000 1174405120.000000
3 98406400.000000 913309696.000000 1111490560.000000 1207959552.000000
4 111607808.000000 930086912.000000 1132462080.000000 1224736768.000000
5 100315136.000000 927989760.000000 1145044992.000000 1233125376.000000
6 100737024.000000 938475520.000000 1161822208.000000 1291845632.000000
7 93753344.000000 935329792.000000 1149239296.000000 1283457024.000000
8 98603008.000000 930086912.000000 1149239296.000000 1283457024.000000
9 102326272.000000 942669824.000000 1161822208.000000 1283457024.000000
10 97402880.000000 947912704.000000 1186988032.000000 1325400064.000000
11 106205184.000000 962592768.000000 1224736768.000000 1417674752.000000
12 103952384.000000 963641344.000000 1199570944.000000 1375731712.000000
13 105697280.000000 968884224.000000 1207959552.000000 1358954496.000000
14 108085248.000000 972029952.000000 1249902592.000000 1442840576.000000
15 108224512.000000 982515712.000000 1241513984.000000 1442840576.000000
16 102367232.000000 963641344.000000 1220542464.000000 1417674752.000000
17 91439104.000000 960495616.000000 1212153856.000000 1417674752.000000
18 93925376.000000 950009856.000000 1224736768.000000 1409286144.000000
19 103616512.000000 990904320.000000 1296039936.000000 1493172224.000000
20 98635776.000000 989855744.000000 1270874112.000000 1493172224.000000
21 107397120.000000 1006632960.000000 1317011456.000000 1526726656.000000
22 101085184.000000 977272832.000000 1279262720.000000 1476395008.000000
23 101969920.000000 974127104.000000 1270874112.000000 1493172224.000000
24 107212800.000000 989855744.000000 1304428544.000000 1543503872.000000
25 92901376.000000 983564288.000000 1304428544.000000 1551892480.000000
26 105336832.000000 1015021568.000000 1375731712.000000 1660944384.000000
27 107597824.000000 1009778688.000000 1384120320.000000 1652555776.000000
28 108449792.000000 1012924416.000000 1358954496.000000 1644167168.000000
29 108265472.000000 1028653056.000000 1371537408.000000 1602224128.000000
30 106799104.000000 1013972992.000000 1384120320.000000 1669332992.000000
31 109416448.000000 1027604480.000000 1426063360.000000 1711276032.000000
32 111738880.000000 1027604480.000000 1413480448.000000 1677721600.000000
33 111235072.000000 1037041664.000000 1459617792.000000 1744830464.000000
34 107728896.000000 1026555904.000000 1409286144.000000 1744830464.000000
35 113516544.000000 1054867456.000000 1476395008.000000 1845493760.000000
36 121327616.000000 1073741824.000000 1530920960.000000 1862270976.000000
37 107368448.000000 1056964608.000000 1497366528.000000 1811939328.000000
38 113438720.000000 1061158912.000000 1488977920.000000 1820327936.000000
39 103837696.000000 1051721728.000000 1493172224.000000 1795162112.000000
40 113803264.000000 1086324736.000000 1543503872.000000 1904214016.000000
41 113610752.000000 1074790400.000000 1535115264.000000 1920991232.000000
42 104374272.000000 1047527424.000000 1497366528.000000 1820327936.000000
43 111796224.000000 1081081856.000000 1564475392.000000 1946157056.000000
44 114814976.000000 1080033280.000000 1572864000.000000 1920991232.000000
45 118816768.000000 1107296256.000000 1610612736.000000 2021654528.000000
46 99737600.000000 1099956224.000000 1627389952.000000 2080374784.000000
47 119037952.000000 1126170624.000000 1665138688.000000 2105540608.000000
48 115138560.000000 1102053376.000000 1610612736.000000 2063597568.000000
49 123224064.000000 1134559232.000000 1711276032.000000 2181038080.000000
50 119160832.000000 1136656384.000000 1665138688.000000 2088763392.000000
51 114810880.000000 1129316352.000000 1715470336.000000 2189426688.000000
52 115187712.000000 1103101952.000000 1656750080.000000 2046820352.000000
53 121450496.000000 1136656384.000000 1744830464.000000 2214592512.000000
54 114860032.000000 1126170624.000000 1669332992.000000 2122317824.000000
55 111697920.000000 1129316352.000000 1723858944.000000 2206203904.000000
56 123301888.000000 1181745152.000000 1807745024.000000 2273312768.000000
57 106643456.000000 1164967936.000000 1816133632.000000 2281701376.000000
58 120856576.000000 1148190720.000000 1749024768.000000 2256535552.000000
59 117235712.000000 1172307968.000000 1832910848.000000 2340421632.000000
60 111394816.000000 1168113664.000000 1816133632.000000 2332033024.000000
61 114196480.000000 1159725056.000000 1757413376.000000 2298478592.000000
62 108441600.000000 1169162240.000000 1870659584.000000 2390753280.000000
63 123047936.000000 1190133760.000000 1900019712.000000 2466250752.000000
64 123060224.000000 1196425216.000000 1904214016.000000 2483027968.000000
65 135495680.000000 1220542464.000000 1883242496.000000 2365587456.000000
66 120455168.000000 1211105280.000000 1933574144.000000 2508193792.000000
67 122310656.000000 1215299584.000000 1925185536.000000 2524971008.000000
68 127238144.000000 1237319680.000000 1958739968.000000 2499805184.000000
69 124493824.000000 1224736768.000000 1962934272.000000 2575302656.000000
70 131887104.000000 1241513984.000000 1996488704.000000 2642411520.000000
71 112062464.000000 1219493888.000000 1912602624.000000 2499805184.000000
72 119128064.000000 1244659712.000000 2000683008.000000 2634022912.000000
73 138964992.000000 1284505600.000000 2097152000.000000 2801795072.000000
74 123727872.000000 1263534080.000000 2092957696.000000 2692743168.000000
75 126070784.000000 1260388352.000000 2097152000.000000 2734686208.000000
76 110452736.000000 1267728384.000000 2063597568.000000 2717908992.000000
77 139984896.000000 1288699904.000000 2076180480.000000 2726297600.000000
78 127004672.000000 1296039936.000000 2126512128.000000 2759852032.000000


==> charts/gnu/dedupcomp_global.tsv <==
0.975246 0.854749 0.795944 0.683967
0.966969 0.818960 0.740033 0.633226
0.971958 0.829022 0.745546 0.632661
0.967665 0.844944 0.779749 0.629157
0.950280 0.767837 0.680196 0.592084


==> charts/gnu/dedupcomp_reverse.tsv <==
0.975246 0.974967 0.974972 0.974992
0.966969 0.966767 0.966769 0.966789
0.971958 0.971716 0.971721 0.971741
0.967665 0.967781 0.967765 0.967786
0.950280 0.949826 0.949831 0.949851


==> charts/gnu/dup_write_break.tsv <==
3.189399 1.484021
0.091131 0.098513
0.064199 0
0.010867 0
0.008385 0


==> charts/gnu/write_break.tsv <==
4.882809 7.48213
0.568328 7.095373
0.574706 7.45589
0.929336 6.897288
0.969386 7.440326


==> logs/conv_break.csv <==
Segment Size, Run 0 Index, Run 0 Read, Run 0 Write, Run 0 Total, Run 1 Index, Run 1 Read, Run 1 Write, Run 1 Total, Run 2 Index, Run 2 Read, Run 2 Write, Run 2 Total, Run 3 Index, Run 3 Read, Run 3 Write, Run 3 Total, Run 4 Index, Run 4 Read, Run 4 Write, Run 4 Total, Average Index, Average Read, Average Write, Average Total
4K, 2.558975, 0.127673, 1.016533, 4.29016, 2.504906, 0.125488, 0.968365, 4.242359, 2.589562, 0.126373, 0.943313, 4.298068, 2.669515, 0.124594, 0.935889, 4.289906, 2.485573, 0.127927, 0.942015, 4.137316, 2.5617062, 0.126411, 0.961223, 4.2515618
1MB, 0.030618, 0.895418, 0.528762, 1.409855, 0.028925, 0.876272, 0.47569, 1.364642, 0.029958, 0.868194, 0.539226, 1.484707, 0.038409, 0.935957, 0.485192, 1.387191, 0.033281, 0.89841, 0.475451, 1.376803, 0.0322382, 0.8948502, 0.5008642, 1.4046396
4MB, 0.010981, 1.183318, 0.627435, 1.631901, 0.010993, 1.173816, 0.634829, 1.73664, 0.011286, 1.189717, 0.644246, 1.728964, 0.011513, 1.28014, 0.599131, 1.632137, 0.01438, 1.266431, 0.577057, 1.648249, 0.0118306, 1.2186844, 0.6165396, 1.6755782
8MB, 0.007902, 1.273965, 0.657188, 1.727314, 0.007848, 1.340859, 0.606122, 1.706634, 0.00767, 1.315384, 0.64209, 1.843307, 0.008178, 1.313401, 0.683786, 1.830137, 0.007936, 1.414435, 0.64052, 1.80357, 0.0079068, 1.3316088, 0.6459412, 1.7821924


==> logs/conv_delete.csv <==
Version, Run 0 Mark, Run 0 Clean, Run 1 Mark, Run 1 Clean, Run 2 Mark, Run 2 Clean, Run 3 Mark, Run 3 Clean, Run 4 Mark, Run 4 Clean, Average Mark, Average Clean, Average Total
0, 0.350002, 3.978027, 0.354973, 2.799093, 0.354417, 3.105299, 0.355696, 3.620919, 0.354232, 2.863201, 0.353864, 3.2733078, 3.6271718
1, 0.702538, 4.268787, 0.709929, 2.956417, 0.709286, 3.333642, 0.712733, 3.851124, 0.721758, 2.938197, 0.7112488, 3.4696334, 4.1808822
2, 1.063962, 4.520597, 1.068557, 3.187887, 1.073356, 3.521183, 1.064123, 4.100944, 1.066077, 3.079594, 1.067215, 3.682041, 4.749256
3, 1.428538, 4.747172, 1.442439, 3.332282, 1.437922, 3.778642, 1.436543, 4.467329, 1.433614, 3.337584, 1.4358112, 3.9326018, 5.368413
4, 1.79935, 5.001148, 1.794733, 3.62943, 1.809199, 4.046701, 1.801435, 4.781529, 1.79795, 3.624439, 1.8005334, 4.2166494, 6.0171828
5, 2.164108, 5.183142, 2.164528, 3.85356, 2.173371, 4.237289, 2.158952, 5.050829, 2.15459, 3.704942, 2.1631098, 4.4059524, 6.5690622
6, 2.540939, 5.404876, 2.542593, 3.962037, 2.522667, 4.323791, 2.533131, 5.182346, 2.53726, 3.762472, 2.535318, 4.5271044, 7.0624224
7, 2.895483, 5.679098, 2.900848, 4.092728, 2.907305, 4.467436, 2.892495, 5.492923, 2.912148, 3.984887, 2.9016558, 4.7434144, 7.6450702
8, 3.270707, 5.997969, 3.262441, 4.296188, 3.257931, 4.825872, 3.263205, 5.738275, 3.280032, 4.22836, 3.2668632, 5.0173328, 8.284196
9, 3.653893, 6.393852, 3.648126, 4.487762, 3.642464, 5.026431, 3.635592, 5.843817, 3.653147, 4.354166, 3.6466444, 5.2212056, 8.86785
10, 4.029966, 6.616848, 4.037685, 4.634172, 4.03387, 5.195826, 4.030323, 6.16522, 4.028326, 4.540027, 4.032034, 5.4304186, 9.4624526
11, 4.403475, 6.792389, 4.415314, 4.956913, 4.406723, 5.413542, 4.417414, 6.453085, 4.402079, 4.732465, 4.409001, 5.6696788, 10.0786798
12, 4.792367, 7.023378, 4.783561, 5.077236, 4.790054, 5.650043, 4.794396, 6.580507, 4.810394, 5.030639, 4.7941544, 5.8723606, 10.666515
13, 5.189771, 7.261213, 5.159625, 5.3306, 5.185406, 5.747138, 5.172732, 6.888076, 5.180887, 5.216644, 5.1776842, 6.0887342, 11.2664184
14, 5.556389, 7.685553, 5.580091, 5.399989, 5.545962, 6.024083, 5.568161, 7.194139, 5.56726, 5.441667, 5.5635726, 6.3490862, 11.9126588
15, 5.962059, 7.949927, 5.943803, 5.434997, 5.96717, 6.135655, 5.953953, 7.27797, 5.969179, 5.417736, 5.9592328, 6.443257, 12.4024898
16, 6.340961, 8.203353, 6.355348, 5.742648, 6.342464, 6.305268, 6.366687, 7.649522, 6.368448, 5.566027, 6.3547816, 6.6933636, 13.0481452
17, 6.766264, 8.514815, 6.757638, 5.852094, 6.746326, 6.416007, 6.775817, 8.114508, 6.735885, 5.805061, 6.756386, 6.940497, 13.696883
18, 7.150339, 8.660409, 7.151333, 6.080028, 7.125714, 6.641293, 7.145117, 8.347008, 7.144196, 5.954941, 7.1433398, 7.1367358, 14.2800756
19, 7.536271, 7.764655, 7.532901, 6.197965, 7.532587, 6.933452, 7.553925, 8.511607, 7.564137, 6.182014, 7.5439642, 7.1179386, 14.6619028
20, 7.940158, 6.224004, 7.922082, 6.409698, 7.949737, 7.15002, 7.918979, 8.701635, 7.931748, 6.354151, 7.9325408, 6.9679016, 14.9004424
21, 8.338498, 6.510848, 8.324283, 6.443575, 8.35581, 7.319342, 8.327043, 8.951857, 8.318704, 6.387983, 8.3328676, 7.122721, 15.4555886
22, 8.735207, 6.391942, 8.767694, 6.532131, 8.72006, 7.463096, 8.739525, 9.078119, 8.735028, 6.535352, 8.7395028, 7.200128, 15.9396308
23, 9.160622, 6.535531, 9.168394, 6.710606, 9.135139, 7.604072, 9.127734, 9.248966, 9.132286, 6.685004, 9.144835, 7.3568358, 16.5016708
24, 9.570204, 6.728426, 9.558374, 6.830137, 9.553279, 7.669705, 9.565179, 9.396361, 9.537441, 6.795243, 9.5568954, 7.4839744, 17.0408698
25, 9.959874, 7.034018, 9.965403, 7.222817, 9.994059, 7.930537, 9.988316, 9.72228, 9.988834, 7.060412, 9.9792972, 7.7940128, 17.77331
26, 10.389907, 7.079657, 10.378844, 7.369587, 10.368667, 8.213315, 10.375056, 10.246386, 10.39264, 7.230398, 10.3810228, 8.0278686, 18.4088914
27, 10.781344, 7.199364, 10.795, 7.716799, 10.779039, 8.420652, 10.804209, 10.17276, 10.81235, 7.443505, 10.7943884, 8.190616, 18.9850044
28, 11.205937, 7.619171, 11.235653, 7.686734, 11.188979, 8.603996, 11.192345, 10.534531, 11.207338, 7.447743, 11.2060504, 8.378435, 19.5844854
29, 11.607496, 7.651317, 11.646105, 7.872323, 11.623198, 8.794158, 11.605395, 10.655574, 11.622012, 7.774388, 11.6208412, 8.549552, 20.1703932
30, 12.032626, 7.770662, 12.024991, 8.158495, 12.013856, 9.102611, 12.041354, 11.199865, 12.076458, 7.942599, 12.037857, 8.8348464, 20.8727034
31, 12.444975, 7.770511, 12.456006, 8.12519, 12.442977, 9.181081, 12.449867, 11.284849, 12.492158, 8.188551, 12.4571966, 8.9100364, 21.367233
32, 12.886394, 8.11239, 12.86818, 8.396215, 12.907554, 9.551247, 12.85288, 11.613885, 12.908472, 8.336762, 12.884696, 9.2020998, 22.0867958
33, 13.278376, 8.288147, 13.29765, 8.508777, 13.31217, 9.792112, 13.306569, 11.971165, 13.406465, 8.587523, 13.320246, 9.4295448, 22.7497908
34, 13.72114, 8.578529, 13.751614, 8.800181, 13.771178, 9.904855, 13.748045, 12.162882, 13.778706, 8.801761, 13.7541366, 9.6496416, 23.4037782
35, 14.169598, 8.448474, 14.156607, 9.07747, 14.16589, 10.000991, 14.184264, 12.323144, 14.232095, 8.974796, 14.1816908, 9.764975, 23.9466658
36, 14.5755, 8.842281, 14.620048, 9.269318, 14.599867, 10.291165, 14.580449, 12.722952, 14.621604, 9.071902, 14.5994936, 10.0395236, 24.6390172
37, 15.0397, 8.958456, 15.032584, 9.535705, 15.030073, 10.383658, 15.10234, 13.120603, 15.099265, 9.241092, 15.0607924, 10.2479028, 25.3086952
38, 15.468882, 9.191104, 15.459429, 9.623033, 15.485206, 10.708478, 15.468038, 13.322171, 15.491831, 9.492845, 15.4746772, 10.4675262, 25.9422034
39, 15.937739, 9.285142, 15.955332, 10.004014, 15.877921, 10.795851, 15.89804, 13.823639, 15.914406, 9.584288, 15.9166876, 10.6985868, 26.6152744
40, 16.337688, 9.601487, 16.343468, 10.005155, 16.347084, 11.252098, 16.357726, 12.351565, 16.364932, 9.611713, 16.3501796, 10.5644036, 26.9145832
41, 16.771286, 9.377784, 16.780379, 10.10613, 16.779633, 11.29786, 16.786921, 9.543709, 16.765743, 9.715298, 16.7767924, 10.0081562, 26.7849486
42, 17.22822, 9.673326, 17.188958, 10.296686, 17.265067, 11.287692, 17.22179, 9.510873, 17.237679, 9.686452, 17.2283428, 10.0910058, 27.3193486
43, 17.659843, 9.83953, 17.665012, 10.402018, 17.643235, 11.493251, 17.73423, 9.739962, 17.646333, 10.163944, 17.6697306, 10.327741, 27.9974716
44, 18.10735, 10.045675, 18.092394, 10.698647, 18.107101, 12.080163, 18.155244, 9.840632, 18.231381, 10.188088, 18.138694, 10.570641, 28.709335
45, 18.55968, 10.215363, 18.567038, 10.942916, 18.574083, 11.961676, 18.642919, 10.086349, 18.673625, 10.232441, 18.603469, 10.687749, 29.291218
46, 18.999634, 10.412627, 19.005581, 11.100635, 19.106207, 12.514875, 19.08791, 10.698456, 19.014793, 10.86736, 19.042825, 11.1187906, 30.1616156
47, 19.51787, 10.650382, 19.455036, 11.299981, 19.456382, 12.474286, 19.487327, 10.444624, 19.494738, 10.92092, 19.4822706, 11.1580386, 30.6403092
48, 19.930829, 10.679658, 19.967433, 11.360315, 19.932314, 12.632019, 19.968737, 10.775103, 19.932569, 10.94144, 19.9463764, 11.277707, 31.2240834
49, 20.470279, 11.109239, 20.487178, 11.685971, 20.500288, 12.814523, 20.414302, 10.863161, 20.375266, 11.199622, 20.4494626, 11.5345032, 31.9839658
50, 20.829807, 11.160678, 20.874338, 11.889897, 20.913494, 13.205129, 20.911344, 11.063668, 20.850824, 11.636143, 20.8759614, 11.791103, 32.6670644
51, 21.380006, 11.47755, 21.358253, 12.360318, 21.337604, 13.63901, 21.424634, 11.497744, 21.394313, 11.763531, 21.378962, 12.1476306, 33.5265926
52, 21.854832, 11.223224, 21.934804, 12.634534, 21.935228, 13.911684, 21.877525, 11.555121, 21.898027, 12.126923, 21.9000832, 12.2902972, 34.1903804
53, 22.302889, 11.84476, 22.273753, 12.72882, 22.296095, 14.178216, 22.311481, 11.536002, 22.275588, 12.115319, 22.2919612, 12.4806234, 34.7725846
54, 22.768059, 11.783915, 22.742806, 12.67786, 22.764957, 14.029757, 22.808608, 11.664595, 22.772859, 12.258843, 22.7714578, 12.482994, 35.2544518
55, 23.230012, 12.136197, 23.314426, 12.781452, 23.25834, 14.101786, 23.231051, 11.702072, 23.225067, 12.493846, 23.2517792, 12.6430706, 35.8948498
56, 23.813266, 12.280018, 23.797653, 13.100157, 23.730637, 14.464193, 23.781357, 11.877814, 23.767433, 12.436018, 23.7780692, 12.83164, 36.6097092
57, 24.258436, 12.274082, 24.200091, 13.416605, 24.301671, 14.709281, 24.233416, 12.201848, 24.247761, 12.867643, 24.248275, 13.0938918, 37.3421668
58, 24.707899, 12.474451, 24.694145, 13.401872, 24.7707, 14.8311, 24.708922, 12.282768, 24.722815, 13.17462, 24.7208962, 13.2329622, 37.9538584
59, 25.237015, 12.48871, 25.231129, 13.562294, 25.173638, 14.899324, 25.17589, 12.576396, 25.197254, 13.309782, 25.2029852, 13.3673012, 38.5702864
60, 25.682472, 12.751053, 25.699914, 13.903395, 25.682682, 15.244875, 25.666606, 12.765409, 25.703093, 13.590583, 25.6869534, 13.651063, 39.3380164
61, 26.163392, 12.996184, 26.168338, 14.234114, 26.209326, 15.564207, 26.201637, 13.006524, 26.176544, 13.813774, 26.1838474, 13.9229606, 40.106808
62, 26.66866, 13.084631, 26.715004, 14.519759, 26.744379, 15.940211, 26.672476, 13.093698, 26.666852, 13.83743, 26.6934742, 14.0951458, 40.78862
63, 27.274853, 13.296306, 27.133973, 14.796842, 27.209102, 16.138518, 27.182844, 13.348198, 27.16222, 14.076407, 27.1925984, 14.3312542, 41.5238526
64, 27.713802, 13.711854, 27.679676, 15.003426, 27.643626, 16.464472, 27.683094, 13.652431, 27.684782, 14.237102, 27.680996, 14.613857, 42.294853
65, 28.22881, 13.632688, 28.235637, 15.110449, 28.175568, 16.747614, 28.174536, 13.789142, 28.1606, 14.324771, 28.1950302, 14.7209328, 42.915963
66, 28.696886, 14.076169, 28.730075, 15.644182, 28.642805, 17.008584, 28.664108, 13.814043, 28.74067, 15.024559, 28.6949088, 15.1135074, 43.8084162
67, 29.254678, 14.333964, 29.201374, 15.356206, 29.269429, 17.064639, 29.177503, 14.075507, 29.249744, 14.844097, 29.2305456, 15.1348826, 44.3654282
68, 29.794444, 14.394879, 29.678404, 15.480487, 29.678733, 17.446729, 29.687854, 14.190973, 29.773399, 14.98652, 29.7225668, 15.2999176, 45.0224844
69, 30.223216, 14.544109, 30.255693, 15.717921, 30.26908, 17.657299, 30.225606, 14.303706, 30.191617, 15.244501, 30.2330424, 15.4935072, 45.7265496
70, 30.772289, 14.512116, 30.767493, 15.690134, 30.796238, 17.923145, 30.729772, 14.321055, 30.790933, 15.337629, 30.771345, 15.5568158, 46.3281608
71, 31.361982, 14.747759, 31.407648, 16.067472, 31.349425, 18.277179, 31.327013, 14.45923, 31.367423, 15.722422, 31.3626982, 15.8548124, 47.2175106
72, 31.842774, 15.467681, 31.913641, 16.200231, 31.882015, 18.764537, 31.798783, 15.027757, 31.778847, 16.357387, 31.843212, 16.3635186, 48.2067306
73, 32.302633, 15.401518, 32.403846, 16.91418, 32.336346, 18.953451, 32.392249, 15.083082, 32.400729, 16.186941, 32.3671606, 16.5078344, 48.874995
74, 32.888244, 15.353078, 32.841464, 16.979204, 32.903989, 19.835501, 32.861169, 15.130758, 32.983079, 16.511075, 32.895589, 16.7619232, 49.6575122
75, 33.430866, 15.531025, 33.391553, 17.291609, 33.372645, 19.762707, 33.39772, 15.484493, 33.395665, 16.498786, 33.3976898, 16.913724, 50.3114138
76, 34.002793, 15.920646, 33.895961, 17.229997, 33.875803, 19.852605, 33.90324, 15.862445, 33.913082, 16.936514, 33.9181758, 17.1604414, 51.0786172


==> logs/conv_delete_per.csv <==
Version, Run 0 Mark, Run 0 Clean, Run 1 Mark, Run 1 Clean, Run 2 Mark, Run 2 Clean, Run 3 Mark, Run 3 Clean, Run 4 Mark, Run 4 Clean, Average Mark, Average Clean, Average Total
0, 0.350282, 2.794392, 0.352741, 2.742846, 0.351237, 2.778985, 0.358868, 2.786634, 0.358517, 2.865597, 0.354329, 2.7936908, 3.1480198
1, 0.360242, 2.728995, 0.352694, 2.714836, 0.35595, 2.696092, 0.355205, 2.698198, 0.354305, 2.701458, 0.3556792, 2.7079158, 3.063595
2, 0.364236, 2.688563, 0.359496, 2.656263, 0.361241, 2.672644, 0.3571, 2.734227, 0.364145, 2.722831, 0.3612436, 2.6949056, 3.0561492
3, 0.36121, 2.914081, 0.359031, 2.912131, 0.362467, 2.923337, 0.359979, 2.945444, 0.360554, 2.964169, 0.3606482, 2.9318324, 3.2924806
4, 0.363336, 3.239014, 0.36412, 3.170462, 0.366866, 3.160665, 0.364416, 3.192307, 0.364962, 3.201564, 0.36474, 3.1928024, 3.5575424
5, 0.364302, 3.308977, 0.367501, 3.316927, 0.363557, 3.344429, 0.363358, 3.285788, 0.36949, 3.429238, 0.3656416, 3.3370718, 3.7027134
6, 0.366524, 3.224236, 0.365512, 3.140291, 0.368965, 3.229436, 0.36531, 3.26136, 0.370572, 3.309777, 0.3673766, 3.23302, 3.6003966
7, 0.365303, 3.286085, 0.367092, 3.300483, 0.366331, 3.289809, 0.36872, 3.420804, 0.365528, 3.445941, 0.3665948, 3.3486244, 3.7152192
8, 0.374197, 3.409735, 0.369003, 3.382113, 0.374605, 3.363439, 0.374711, 3.430947, 0.369061, 3.481689, 0.3723154, 3.4135846, 3.7859
9, 0.378807, 3.678712, 0.379174, 3.540495, 0.376902, 3.585272, 0.376288, 3.609581, 0.388692, 3.686225, 0.3799726, 3.620057, 4.0000296
10, 0.383915, 3.73062, 0.374577, 3.774361, 0.377151, 3.763871, 0.376009, 3.825577, 0.376389, 3.806031, 0.3776082, 3.780092, 4.1577002
11, 0.385118, 4.250036, 0.383444, 3.975277, 0.381632, 4.000078, 0.39486, 3.989215, 0.383673, 4.089755, 0.3857454, 4.0608722, 4.4466176
12, 0.383287, 4.045573, 0.381623, 4.026837, 0.382582, 4.057293, 0.385619, 4.193623, 0.381662, 4.166443, 0.3829546, 4.0979538, 4.4809084
13, 0.385437, 4.093912, 0.389333, 4.103921, 0.384101, 4.063011, 0.382988, 4.126891, 0.3832, 4.100308, 0.3850118, 4.0976086, 4.4826204
14, 0.386541, 4.307249, 0.386008, 4.301645, 0.38444, 4.317327, 0.386147, 4.34175, 0.392108, 4.401195, 0.3870488, 4.3338332, 4.720882
15, 0.386486, 4.372766, 0.387438, 4.420518, 0.400007, 4.364658, 0.391577, 4.424122, 0.385716, 4.518451, 0.3902448, 4.420103, 4.8103478
16, 0.39177, 4.234263, 0.392198, 4.26644, 0.389515, 4.382681, 0.391014, 4.446298, 0.397107, 4.427377, 0.3923208, 4.3514118, 4.7437326
17, 0.401251, 4.415587, 0.398293, 4.497896, 0.395824, 4.521556, 0.401309, 4.537696, 0.395855, 4.582965, 0.3985064, 4.51114, 4.9096464
18, 0.396641, 4.539411, 0.398952, 4.504609, 0.39917, 4.502707, 0.404058, 4.496097, 0.39803, 4.668941, 0.3993702, 4.542353, 4.9417232
19, 0.402079, 4.786091, 0.404115, 4.75161, 0.399177, 4.732708, 0.399805, 4.689955, 0.398808, 4.904759, 0.4007968, 4.7730246, 5.1738214
20, 0.400255, 4.646248, 0.408325, 4.674841, 0.399021, 5.146719, 0.40234, 5.097552, 0.417256, 4.858426, 0.4054394, 4.8847572, 5.2901966
21, 0.400626, 4.579048, 0.400603, 4.664993, 0.399964, 4.748723, 0.39987, 4.745011, 0.39948, 4.672288, 0.4001086, 4.6820126, 5.0821212
22, 0.405127, 4.874422, 0.401073, 4.81723, 0.402316, 4.834845, 0.401389, 4.911826, 0.40326, 4.964402, 0.402633, 4.880545, 5.283178
23, 0.403445, 4.890283, 0.406142, 4.840853, 0.404331, 4.900274, 0.402658, 4.843079, 0.405004, 5.005977, 0.404316, 4.8960932, 5.3004092
24, 0.411535, 5.031236, 0.407978, 5.006824, 0.408783, 5.221717, 0.405297, 5.073754, 0.407858, 5.11984, 0.4082902, 5.0906742, 5.4989644
25, 0.407024, 5.020686, 0.407137, 5.156162, 0.410056, 5.027762, 0.409151, 5.127808, 0.406307, 5.18393, 0.407935, 5.1032696, 5.5112046
26, 0.412909, 5.465625, 0.409563, 5.495304, 0.407832, 5.570132, 0.407739, 5.59442, 0.408538, 5.581634, 0.4093162, 5.541423, 5.9507392
27, 0.416519, 5.472839, 0.411727, 5.376666, 0.411888, 5.378987, 0.413827, 5.352137, 0.411918, 5.695925, 0.4131758, 5.4553108, 5.8684866
28, 0.416875, 5.341487, 0.414187, 5.510354, 0.411531, 5.516401, 0.414121, 5.617251, 0.414794, 5.561717, 0.4143016, 5.509442, 5.9237436
29, 0.415167, 5.674197, 0.42086, 5.75897, 0.418762, 5.775083, 0.416755, 5.925158, 0.416053, 5.937836, 0.4175194, 5.8142488, 6.2317682
30, 0.42159, 5.969634, 0.420151, 5.859947, 0.419771, 5.85361, 0.41793, 5.813696, 0.420064, 5.873296, 0.4199012, 5.8740366, 6.2939378
31, 0.428389, 5.958497, 0.423189, 5.881858, 0.421525, 5.914126, 0.422081, 6.083225, 0.419575, 6.077946, 0.4229518, 5.9831304, 6.4060822
32, 0.425054, 6.171838, 0.423897, 6.2855, 0.425296, 6.193946, 0.422414, 6.258241, 0.421528, 6.172604, 0.4236378, 6.2164258, 6.6400636
33, 0.423957, 6.116242, 0.423687, 6.21634, 0.425697, 6.117024, 0.427897, 6.277171, 0.425477, 6.233991, 0.425343, 6.1921536, 6.6174966
34, 0.432148, 6.312315, 0.427334, 6.345719, 0.430858, 6.336149, 0.426573, 6.442033, 0.425166, 6.343242, 0.4284158, 6.3558916, 6.7843074
35, 0.43437, 6.312316, 0.428413, 6.110305, 0.431011, 6.407183, 0.428653, 6.420964, 0.434466, 6.437869, 0.4313826, 6.3377274, 6.76911
36, 0.429549, 6.299515, 0.429051, 6.312286, 0.432158, 6.320356, 0.42774, 6.40286, 0.433147, 6.409015, 0.430329, 6.3488064, 6.7791354
37, 0.431162, 6.454089, 0.431124, 6.352263, 0.428998, 6.357929, 0.434695, 6.475157, 0.436915, 6.503391, 0.4325788, 6.4285658, 6.8611446
38, 0.434549, 6.520548, 0.436751, 6.59005, 0.436295, 6.550315, 0.434267, 6.625539, 0.436769, 6.603605, 0.4357262, 6.5780114, 7.0137376
39, 0.438181, 6.470461, 0.436101, 6.578672, 0.438637, 6.528317, 0.442179, 6.638242, 0.435063, 6.724316, 0.4380322, 6.5880016, 7.0260338
40, 0.438884, 6.760075, 0.437852, 6.636428, 0.438857, 6.590204, 0.438577, 6.728198, 0.435691, 6.764251, 0.4379722, 6.6958312, 7.1338034
41, 0.447112, 6.687458, 0.439464, 6.707108, 0.442502, 6.94033, 0.441017, 6.762141, 0.443568, 6.742727, 0.4427326, 6.7679528, 7.2106854
42, 0.444606, 6.503614, 0.445536, 6.680945, 0.442317, 6.703365, 0.448368, 6.711147, 0.44227, 6.778366, 0.4446194, 6.6754874, 7.1201068
43, 0.448256, 6.64146, 0.445678, 6.750731, 0.442192, 6.665023, 0.444418, 6.806095, 0.444299, 6.820862, 0.4449686, 6.7368342, 7.1818028
44, 0.450903, 6.835781, 0.451799, 6.842413, 0.450373, 6.859923, 0.450012, 6.75335, 0.452232, 6.931075, 0.4510638, 6.8445084, 7.2955722
45, 0.45562, 6.794641, 0.449947, 6.942281, 0.454872, 6.944291, 0.45117, 7.01908, 0.449645, 7.061731, 0.4522508, 6.9524048, 7.4046556
46, 0.455694, 7.345634, 0.466219, 7.322065, 0.452525, 7.217812, 0.452607, 7.417398, 0.455767, 7.385332, 0.4565624, 7.3376482, 7.7942106
47, 0.460256, 7.236847, 0.461281, 7.001853, 0.463433, 7.255985, 0.464442, 7.293117, 0.462155, 7.181381, 0.4623134, 7.1938366, 7.65615
48, 0.464279, 7.030781, 0.466275, 7.124153, 0.463823, 6.953694, 0.463179, 7.091589, 0.462781, 7.206694, 0.4640674, 7.0813822, 7.5454496
49, 0.470269, 7.243909, 0.477172, 7.264499, 0.471811, 7.348479, 0.469267, 7.407281, 0.470297, 7.374915, 0.4717632, 7.3278166, 7.7995798
50, 0.470707, 7.299607, 0.471767, 7.328941, 0.469001, 7.509255, 0.470874, 7.46412, 0.472975, 7.463977, 0.4710648, 7.41318, 7.8842448
51, 0.469787, 7.625852, 0.472852, 7.652402, 0.472127, 7.712, 0.469932, 7.704234, 0.475801, 7.873164, 0.4720998, 7.7135304, 8.1856302
52, 0.477885, 7.388629, 0.473293, 7.608238, 0.471197, 7.786421, 0.473343, 7.777664, 0.471317, 7.830505, 0.473407, 7.6782914, 8.1516984
53, 0.479547, 7.704729, 0.480211, 7.678184, 0.476005, 7.717498, 0.476977, 7.910497, 0.480451, 7.821653, 0.4786382, 7.7665122, 8.2451504
54, 0.477871, 7.640748, 0.477269, 7.791277, 0.485093, 7.666927, 0.478013, 7.749789, 0.477365, 7.78646, 0.4791222, 7.7270402, 8.2061624
55, 0.480137, 7.65317, 0.481907, 7.593042, 0.48454, 7.822184, 0.481597, 7.9707, 0.479155, 7.848758, 0.4814672, 7.7775708, 8.259038
56, 0.484914, 7.992703, 0.483406, 8.069813, 0.485459, 7.919345, 0.486205, 7.996112, 0.484037, 8.022151, 0.4848042, 8.0000248, 8.484829
57, 0.479325, 7.846721, 0.482225, 7.920877, 0.476957, 8.030431, 0.477505, 8.120521, 0.48355, 7.94292, 0.4799124, 7.972294, 8.4522064
58, 0.493271, 7.799096, 0.492757, 7.818985, 0.490545, 7.842089, 0.491139, 8.009194, 0.489211, 7.964027, 0.4913846, 7.8866782, 8.3780628
59, 0.490447, 8.143348, 0.486223, 8.069828, 0.485013, 8.249467, 0.481987, 8.223917, 0.483007, 8.360559, 0.4853354, 8.2094238, 8.6947592
60, 0.489956, 8.018161, 0.49146, 7.983584, 0.488956, 7.936484, 0.489918, 8.045844, 0.489311, 8.002396, 0.4899202, 7.9972938, 8.487214
61, 0.488463, 8.228598, 0.48884, 8.392427, 0.496617, 8.378907, 0.489424, 8.703255, 0.491018, 8.5598, 0.4908724, 8.4525974, 8.9434698
62, 0.489802, 8.036353, 0.49029, 7.989545, 0.494724, 8.228602, 0.490119, 8.341869, 0.490668, 8.26742, 0.4911206, 8.1727578, 8.6638784
63, 0.498332, 8.182981, 0.499665, 8.092569, 0.496251, 8.111804, 0.495044, 8.184583, 0.504036, 8.398653, 0.4986656, 8.194118, 8.6927836
64, 0.497405, 8.393253, 0.49903, 8.469392, 0.492544, 8.393207, 0.501561, 8.390385, 0.494857, 8.610865, 0.4970794, 8.4514204, 8.9484998
65, 0.50524, 8.313654, 0.504105, 8.217399, 0.505545, 8.66955, 0.510163, 8.76877, 0.507674, 8.717028, 0.5065454, 8.5372802, 9.0438256
66, 0.512759, 8.306239, 0.512633, 8.324852, 0.513701, 8.729302, 0.509341, 8.754764, 0.511724, 8.699973, 0.5120316, 8.563026, 9.0750576
67, 0.523913, 8.497613, 0.521732, 8.596913, 0.514655, 8.653843, 0.526526, 8.739207, 0.515037, 8.544253, 0.5203726, 8.6063658, 9.1267384
68, 0.521801, 8.398977, 0.518788, 8.414473, 0.523871, 8.480731, 0.518767, 8.549267, 0.52715, 8.74144, 0.5220754, 8.5169776, 9.039053
69, 0.529074, 8.68928, 0.519744, 8.471744, 0.524796, 8.621468, 0.519613, 8.791351, 0.52168, 8.523743, 0.5229814, 8.6195172, 9.1424986
70, 0.535274, 8.715203, 0.537683, 8.593311, 0.53706, 8.913579, 0.532501, 8.813385, 0.532172, 8.795842, 0.534938, 8.766264, 9.301202
71, 0.521276, 8.916212, 0.522889, 8.922115, 0.522846, 9.028322, 0.521927, 8.974828, 0.52289, 8.9449, 0.5223656, 8.9572754, 9.479641
72, 0.524297, 9.242957, 0.519845, 9.126506, 0.519494, 9.17172, 0.519987, 9.263379, 0.521718, 9.270842, 0.5210682, 9.2150808, 9.736149
73, 0.526596, 8.906786, 0.525433, 9.005368, 0.533836, 8.786451, 0.528081, 9.108273, 0.531135, 9.015849, 0.5290162, 8.9645454, 9.4935616
74, 0.528284, 9.488149, 0.526301, 9.346361, 0.522446, 9.242174, 0.524612, 9.317784, 0.526317, 9.418225, 0.525592, 9.3625386, 9.8881306
75, 0.5343, 9.24148, 0.530939, 9.322201, 0.532317, 9.250778, 0.528558, 9.344832, 0.530381, 9.477824, 0.531299, 9.327423, 9.858722
76, 0.531778, 9.614484, 0.532303, 9.819734, 0.530391, 9.683969, 0.537699, 9.642584, 0.531982, 9.673397, 0.5328306, 9.6868336, 10.2196642


==> logs/rev_chunk.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 4.270067, 4.257937, 4.402477, 4.317772, 4.600735, 4.3697976
1, 3.968618, 4.00114, 3.993989, 4.017862, 4.060382, 4.0083982
2, 3.83453, 3.841658, 3.814364, 3.89988, 4.027353, 3.883557
3, 3.659776, 3.73524, 3.882032, 3.833544, 4.109259, 3.8439702
4, 3.846688, 3.83229, 4.018802, 3.939976, 4.036248, 3.9348008
5, 3.834815, 3.936137, 4.085622, 4.042955, 4.036257, 3.9871572
6, 3.946047, 3.936945, 3.933312, 3.996824, 4.150881, 3.9928018
7, 3.914196, 4.03917, 4.119884, 4.085565, 4.385331, 4.1088292
8, 3.88407, 3.95212, 4.212396, 4.19974, 4.310386, 4.1117424
9, 4.115344, 4.20773, 4.47476, 4.33814, 4.364101, 4.300015
10, 4.035958, 4.115259, 4.229904, 4.131572, 4.360102, 4.174559
11, 4.039993, 4.201642, 4.202465, 4.190021, 4.465062, 4.2198366
12, 4.324227, 4.545784, 4.739323, 4.734375, 4.718, 4.6123418
13, 4.372427, 4.449899, 4.492679, 4.603779, 4.633156, 4.510388
14, 4.466105, 4.626902, 4.524874, 4.537992, 4.813199, 4.5938144
15, 4.298462, 4.319578, 4.552393, 4.556756, 4.606578, 4.4667534
16, 4.384666, 4.4244, 4.672269, 4.782052, 4.793144, 4.6113062
17, 4.750754, 4.785106, 4.872233, 4.811873, 5.187176, 4.8814284
18, 4.407548, 4.453536, 4.449117, 4.641682, 4.699292, 4.530235
19, 4.693154, 4.698148, 5.039839, 5.141899, 5.099757, 4.9345594
20, 4.509334, 4.764452, 4.936192, 4.880288, 4.956399, 4.809333
21, 4.738181, 4.836801, 4.91488, 4.942462, 4.309806, 4.748426
22, 4.775924, 4.988108, 5.15979, 5.168346, 4.301945, 4.8788226
23, 4.685971, 4.848326, 4.984114, 4.87446, 4.265682, 4.7317106
24, 4.920735, 4.941787, 5.006212, 4.991998, 4.291132, 4.8303728
25, 4.875187, 5.032398, 5.114155, 5.243703, 4.220319, 4.8971524
26, 4.735997, 4.927836, 5.053843, 5.029811, 4.14878, 4.7792534
27, 4.957539, 5.171043, 5.058476, 5.170047, 4.33585, 4.938591
28, 5.017177, 5.031648, 5.339245, 5.30604, 4.35291, 5.009404
29, 5.277322, 5.301057, 5.514463, 5.551059, 4.491965, 5.2271732
30, 5.186493, 5.409506, 5.332969, 5.548364, 4.540673, 5.203601
31, 5.398756, 5.378647, 5.586153, 5.598574, 4.532918, 5.2990096
32, 5.548109, 5.605815, 5.828877, 5.876626, 4.743284, 5.5205422
33, 5.819655, 6.043225, 6.136472, 6.257738, 5.188385, 5.889095
34, 5.813108, 5.87344, 6.112768, 5.976622, 5.004798, 5.7561472
35, 5.408403, 5.477153, 5.670121, 5.784325, 4.688807, 5.4057618
36, 5.762412, 6.066481, 6.040694, 6.189904, 4.903925, 5.7926832
37, 5.734174, 5.598433, 5.674345, 5.90194, 4.876879, 5.5571542
38, 5.538925, 5.720978, 5.938565, 6.106345, 4.958658, 5.6526942
39, 5.94268, 6.266251, 6.371082, 6.292767, 5.200511, 6.0146582
40, 6.138196, 6.036971, 6.309267, 6.390331, 5.094194, 5.9937918
41, 5.916107, 6.175753, 6.327625, 6.57477, 5.290479, 6.0569468
42, 6.076958, 6.124077, 6.334449, 6.34084, 5.160738, 6.0074124
43, 6.304049, 6.453746, 6.609329, 6.874616, 5.20894, 6.290136
44, 6.174406, 6.41907, 6.54842, 6.580926, 5.249352, 6.1944348
45, 6.341858, 6.370147, 6.399921, 6.713114, 5.419894, 6.2489868
46, 6.324874, 6.562195, 6.765406, 6.738195, 5.422107, 6.3625554
47, 6.605187, 6.521733, 6.86872, 7.129675, 5.453636, 6.5157902
48, 6.753684, 6.814014, 7.108672, 7.060873, 5.651836, 6.6778158
49, 6.435778, 6.721831, 6.794776, 7.023913, 5.648662, 6.524992
50, 6.65068, 6.7126, 7.126675, 6.90621, 5.649471, 6.6091272
51, 6.489294, 6.877193, 7.140105, 7.03055, 5.598619, 6.6271522
52, 6.764105, 6.611534, 6.92319, 6.930787, 5.540741, 6.5540714
53, 6.25247, 6.612078, 6.870333, 7.017305, 5.39049, 6.4285352
54, 6.861827, 6.852237, 7.097691, 7.149173, 5.692718, 6.7307292
55, 6.675768, 6.844943, 7.038557, 7.017238, 5.703505, 6.6560022
56, 6.790347, 6.896057, 6.997005, 7.156999, 5.784344, 6.7249504
57, 7.524491, 7.515578, 7.664014, 7.745158, 6.10403, 7.3106542
58, 6.710846, 6.907799, 7.123124, 7.361324, 5.859809, 6.7925804
59, 7.358274, 7.435041, 7.955301, 7.711265, 6.134107, 7.3187976
60, 6.937007, 7.302318, 7.451536, 7.531418, 6.032771, 7.05101
61, 7.155188, 7.050214, 7.299794, 7.618182, 5.901386, 7.0049528
62, 7.674173, 8.071058, 8.130494, 8.268997, 6.495784, 7.7281012
63, 7.518921, 7.368701, 7.903693, 8.005931, 6.123371, 7.3841234
64, 7.532768, 7.804767, 8.02967, 8.114783, 6.251394, 7.5466764
65, 7.594833, 7.820366, 7.911601, 8.302351, 6.391257, 7.6040816
66, 7.536533, 7.663577, 8.161426, 8.125274, 6.263855, 7.550133
67, 8.012473, 8.100933, 8.117834, 8.764652, 6.453797, 7.8899378
68, 7.885429, 8.169052, 8.656826, 8.891464, 6.89453, 8.0994602
69, 7.692114, 7.669955, 7.738334, 8.186312, 6.356209, 7.5285848
70, 8.222914, 7.995583, 8.597268, 9.108432, 6.540096, 8.0928586
71, 8.353786, 8.549856, 8.577308, 8.840765, 6.888307, 8.2420044
72, 8.357976, 8.438819, 8.973282, 8.958507, 6.982626, 8.342242
73, 8.242377, 8.345142, 8.72269, 8.931276, 6.53452, 8.155201
74, 8.176606, 8.210181, 8.643532, 8.844883, 6.948283, 8.164697
75, 8.72481, 8.678124, 8.958136, 9.239074, 6.695824, 8.4591936
76, 8.63114, 8.864219, 8.680643, 9.348086, 6.960726, 8.4969628


==> logs/rev_chunk_vc.tsv <==
0	3.853198	3.814766	3.891543	3.857595	3.857094	3.8548392
1	3.216196	3.185011	3.171622	3.130345	3.232537	3.1871422
2	3.244181	3.172815	3.23779	3.36826	3.280912	3.2607916
3	3.140175	3.157056	3.212091	3.191527	3.347831	3.209736
4	3.33189	3.420631	3.457552	3.38913	3.395675	3.3989756
5	3.283587	3.534614	3.289006	3.425618	3.364343	3.3794336
6	3.141567	3.123559	3.245497	3.206947	3.15426	3.174366
7	3.445615	3.534783	3.597466	3.519791	3.60112	3.539755
8	3.549996	3.416887	3.340455	3.391714	3.347165	3.4092434
9	3.413511	3.384477	3.464843	3.364286	3.443925	3.4142084
10	3.577299	3.71934	3.741314	3.685354	3.736163	3.691894
11	3.38446	3.488842	3.481341	3.382353	3.499368	3.4472728
12	3.752242	3.773426	3.836696	3.851936	3.874536	3.8177672
13	4.147728	4.105921	4.132302	4.142936	4.086399	4.1230572
14	3.853199	3.924259	3.885214	3.961452	3.950248	3.9148744
15	4.3201	4.319352	4.321239	4.353535	4.319393	4.3267238
16	4.231945	4.281308	4.382691	4.335683	4.139442	4.2742138
17	4.403491	4.422994	4.405047	4.409956	4.407706	4.4098388
18	4.445917	4.507595	4.539983	4.493797	4.447191	4.4868966
19	4.350152	4.303487	4.393449	4.377947	4.465819	4.3781708
20	4.35517	4.393601	4.463273	4.557029	4.479299	4.4496744
21	4.761222	4.672049	4.822095	4.732206	4.920866	4.7816876
22	4.522982	4.59125	4.618329	4.5165	5.018662	4.6535446
23	4.68401	4.723153	4.782398	4.732043	4.782525	4.7408258
24	4.902073	5.065628	5.007703	5.040675	4.971092	4.9974342
25	4.775235	4.811842	4.731643	4.902481	4.80709	4.8056582
26	4.759132	4.757184	4.714005	4.688693	4.585728	4.7009484
27	4.620887	4.667981	4.73576	4.707252	4.685938	4.6835636
28	5.200992	5.139487	5.010789	5.053825	5.168879	5.1147944
29	5.156863	5.230423	5.35083	5.615902	5.11034	5.2928716
30	5.044271	5.241004	5.357664	5.375051	5.179812	5.2395604
31	5.25157	5.420448	5.391855	5.48375	5.341079	5.3777404
32	5.28656	5.308867	5.41187	5.442089	5.408456	5.3715684
33	5.269788	5.429077	5.397724	5.658252	5.479556	5.4468794
34	5.484592	5.543921	5.594834	5.545579	5.683552	5.5704956
35	5.383544	5.535608	5.578393	5.663135	6.233843	5.6789046
36	5.701143	5.738217	5.962784	5.861934	5.823325	5.8174806
37	5.522586	5.615369	5.793216	5.738817	5.829914	5.6999804
38	6.349118	6.453422	6.295137	6.326478	6.378567	6.3605444
39	5.939531	5.957892	5.939931	5.910558	6.165318	5.982646
40	6.262544	6.322024	6.390023	6.35876	6.153574	6.297385
41	6.097553	6.222704	6.191401	6.166583	6.200366	6.1757214
42	6.356695	6.240726	6.352063	6.195336	6.386487	6.3062614
43	6.082259	6.129923	6.247701	7.059471	6.16316	6.3365028
44	6.290773	6.365766	6.324382	6.392099	6.468798	6.3683636
45	6.503747	6.52549	7.087628	6.551366	6.668665	6.6673792
46	6.570423	6.446608	6.38989	6.430842	6.46008	6.4595686
47	6.364856	6.367677	6.534388	6.598748	6.605864	6.4943066
48	6.156227	6.138925	6.276558	6.31913	6.303718	6.2389116
49	6.707983	6.757161	6.74052	6.816628	7.221839	6.8488262
50	6.863099	6.814528	7.142539	6.885438	7.073923	6.9559054
51	6.648497	6.751985	6.93504	7.73498	6.67972	6.9500444
52	6.965936	6.902244	7.11759	7.008714	7.048115	7.0085198
53	6.72211	6.653238	6.754594	6.724394	6.801754	6.731218
54	6.781536	6.916243	6.91219	6.881367	7.249252	6.9481176
55	7.224604	7.274185	8.192904	7.154871	7.187034	7.4067196
56	6.995963	7.157766	7.290661	7.096432	7.639535	7.2360714
57	7.271415	7.127039	7.244919	7.132855	7.398275	7.2349006
58	6.917742	6.825933	7.179197	7.180041	7.044835	7.0295496
59	7.278327	7.345477	7.125171	7.219068	7.810617	7.355732
60	7.777272	7.771116	7.63376	7.7389	7.777365	7.7396826
61	7.025101	6.982127	7.060765	7.410583	7.819439	7.259603
62	7.405564	7.432678	7.573696	7.51986	7.601533	7.5066662
63	7.356955	7.355086	7.193567	7.362347	7.165637	7.2867184
64	7.548459	7.549976	7.460989	7.417996	7.591357	7.5137554
65	7.608721	7.545572	7.576603	7.666768	7.650926	7.609718
66	7.280958	7.387062	7.402874	7.309835	7.414952	7.3591362
67	7.432548	7.444683	7.706694	7.44823	7.656735	7.537778
68	8.428524	8.15102	8.201017	8.192206	8.232874	8.2411282
69	7.910316	8.012436	8.006017	7.990359	7.769367	7.937699
70	8.432274	8.522832	8.433499	8.138561	8.548869	8.415207
71	7.888618	7.674851	7.794582	7.812224	7.881528	7.8103606
72	8.002139	7.934864	7.917155	7.950866	7.708509	7.9027066
73	7.815364	7.962377	8.057555	7.915852	8.037418	7.9577132
74	8.354618	8.247261	8.457713	8.28239	8.38716	8.3458284
75	8.474771	8.339841	8.581436	8.425492	8.404646	8.4452372
76	8.105824	8.431788	8.253336	8.216769	8.526555	8.3068544



==> logs/rev_chunk_vc_bak.tsv <==
0	4.90411155	5.451176254	5.068735796	5.1413412
1	3.247211585	3.30399125	3.216341253	3.255848029
2	3.290659587	3.493154637	3.451491332	3.411768519
3	3.517174644	3.567135014	3.669691569	3.584667076
4	3.451607255	3.606806869	3.527394624	3.528602916
5	3.28949746	3.319120936	3.425552327	3.344723574
6	3.338242253	3.403723176	3.352165704	3.364710378
7	3.4432966	3.522563164	3.438469534	3.468109766
8	3.65349161	3.4992171	3.621471187	3.591393299
9	3.345721388	3.512692788	3.40528521	3.421233129
10	3.657620022	3.857061498	3.616054325	3.710245282
11	3.594803074	3.784505595	3.685588386	3.688299018
12	3.92882258	4.014338625	3.93626909	3.959810098
13	4.027095783	4.152889176	4.392369928	4.190784962
14	3.964066478	4.109836389	4.087536541	4.053813136
15	4.057719242	4.323324694	4.16541611	4.182153349
16	4.221475803	4.56309644	4.192400075	4.325657439
17	4.479279784	4.54656132	4.260978046	4.428939717
18	4.701027821	4.773504962	4.724253772	4.732928852
19	4.431618196	4.693258165	4.456312662	4.527063008
20	4.634868369	4.742229008	4.737224682	4.70477402
21	4.476283633	4.580996101	4.506967554	4.521415763
22	4.479564821	4.685311504	4.481403731	4.548760019
23	4.796691929	4.974872376	4.82169138	4.864418562
24	4.757719303	4.819754212	4.799104158	4.792192558
25	4.890467316	4.818528792	4.602622662	4.77053959
26	4.543626021	4.945716587	4.572105841	4.687149483
27	4.395320666	4.526515604	4.340750911	4.420862394
28	4.843769661	5.013475618	4.781167596	4.879470958
29	5.170083881	5.500755699	5.164248774	5.278362785
30	4.995562132	5.220315158	5.129247938	5.115041743
31	5.227192587	5.300963392	5.46682149	5.331659156
32	5.140731824	5.601776724	5.145125415	5.295877988
33	5.139430856	5.555969721	5.296564687	5.330655088
34	5.315669546	5.361130216	5.22478287	5.300527544
35	5.333694284	5.364702294	5.060412639	5.252936406
36	5.030020551	5.375141323	5.312648858	5.239270244
37	5.39585562	5.392932965	5.381571976	5.390120187
38	5.928951852	6.178490342	6.030844886	6.046095693
39	5.781609294	6.009780967	5.894740977	5.895377079
40	5.9472331	5.893729848	5.898557131	5.91317336
41	6.01964094	6.202009432	5.906601015	6.042750462
42	5.999700176	6.110623759	5.88613645	5.998820128
43	6.027095703	6.442579975	6.097718635	6.189131438
44	6.022787209	6.263917235	6.042317845	6.109674096
45	6.044700391	6.253352138	6.075971673	6.124674734
46	6.124935906	6.261139005	6.230540091	6.205538334
47	5.744587244	6.326608473	5.894392188	5.988529302
48	6.358833296	6.600942379	6.25288682	6.404220832
49	6.302889665	6.386940137	6.330647873	6.340159225
50	6.539728255	6.696149838	6.524909494	6.586929196
51	6.581002626	6.618349373	6.56297271	6.58744157
52	6.589191813	7.009119919	6.621777136	6.740029623
53	6.751736015	7.078172253	6.939719018	6.923209095
54	7.137457694	7.062918195	7.00928344	7.069886443
55	6.810518631	7.27153485	6.813420835	6.965158105
56	6.993929269	7.164986127	6.936806881	7.031907426
57	7.101349808	7.097848442	6.660423598	6.953207283
58	7.208026326	7.166986663	6.869648866	7.081553952
59	7.233552154	7.382040061	7.055833813	7.223808676
60	7.038277899	7.198965736	7.107602849	7.114948828
61	7.002053636	7.088676212	7.040521137	7.043750328
62	7.225058372	7.531076606	7.195748577	7.317294518
63	7.225334917	7.556854199	6.997662011	7.259950376
64	7.423712453	7.67424821	7.662068503	7.586676389
65	7.289958437	7.744024808	7.06050856	7.364830602
66	7.10341475	7.483621068	7.045770105	7.210935308
67	7.338177812	8.033027025	7.747675709	7.706293515
68	7.779032574	7.984291296	7.642167545	7.801830472
69	7.917911598	8.15497866	8.231884644	8.101591634
70	7.826603674	8.088275882	7.791730421	7.902203326
71	7.850227487	8.165845255	7.75683563	7.924302791
72	8.347912901	8.35764281	7.963445293	8.223000335
73	8.167333102	8.51557873	8.077478415	8.253463416
74	8.141515018	8.549580832	8.127306864	8.272800905
75	8.312431449	8.613571856	8.218807656	8.381603654
76	8.126785936	8.709890167	8.034704955	8.290460353


==> logs/rev_delete.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 0.10987, 0.09244, 0.078411, 0.094135, 0.090325, 0.0930362
1, 0.103841, 0.073859, 0.096592, 0.114049, 0.109055, 0.0994792
2, 0.084339, 0.098828, 0.094141, 0.085012, 0.100551, 0.0925742
3, 0.091492, 0.092064, 0.112434, 0.097947, 0.103378, 0.099463
4, 0.104342, 0.105929, 0.115402, 0.110051, 0.103013, 0.1077474
5, 0.123887, 0.107928, 0.105929, 0.112536, 0.126309, 0.1153178
6, 0.119383, 0.125845, 0.097478, 0.102507, 0.111247, 0.111292
7, 0.094912, 0.112936, 0.095391, 0.121825, 0.113587, 0.1077302
8, 0.107316, 0.11252, 0.117936, 0.127149, 0.122532, 0.1174906
9, 0.140226, 0.134046, 0.140186, 0.149627, 0.128117, 0.1384404
10, 0.115297, 0.110252, 0.116666, 0.147537, 0.097291, 0.1174086
11, 0.114386, 0.125847, 0.100874, 0.109399, 0.133691, 0.1168394
12, 0.146458, 0.142961, 0.12203, 0.168815, 0.106872, 0.1374272
13, 0.130229, 0.145823, 0.135552, 0.120821, 0.133576, 0.1332002
14, 0.122477, 0.106153, 0.136015, 0.16517, 0.126442, 0.1312514
15, 0.113271, 0.138674, 0.144622, 0.146671, 0.128731, 0.1343938
16, 0.127224, 0.129309, 0.135487, 0.155777, 0.117575, 0.1330744
17, 0.131228, 0.134835, 0.127463, 0.362459, 0.12413, 0.176023
18, 0.127872, 0.148565, 0.138792, 0.139125, 0.1513, 0.1411308
19, 0.130778, 0.135363, 0.157792, 0.15084, 0.147921, 0.1445388
20, 0.127907, 0.148201, 0.135704, 0.156593, 0.157146, 0.1451102
21, 0.128473, 0.136008, 0.152899, 0.146526, 0.143649, 0.141511
22, 0.151102, 0.188164, 0.144271, 0.171611, 0.163464, 0.1637224
23, 0.151146, 0.150699, 0.1556, 0.146752, 0.169915, 0.1548224
24, 0.13444, 0.132563, 0.147479, 0.171274, 0.145144, 0.14618
25, 0.150407, 0.152988, 0.150341, 0.165811, 0.141946, 0.1522986
26, 0.150834, 0.173357, 0.151498, 0.138533, 0.163253, 0.155495
27, 0.152721, 0.145107, 0.147961, 0.165936, 0.148532, 0.1520514
28, 0.203784, 0.140357, 0.159841, 0.182096, 0.149331, 0.1670818
29, 0.150822, 0.167512, 0.216863, 0.170092, 0.131923, 0.1674424
30, 0.163254, 0.194055, 0.144401, 0.138604, 0.187966, 0.165656
31, 0.145653, 0.178676, 0.150081, 0.175529, 0.135469, 0.1570816
32, 0.152036, 0.166042, 0.161597, 0.171238, 0.17914, 0.1660106
33, 0.164507, 0.164232, 0.158354, 0.155225, 0.156702, 0.159804
34, 0.182407, 0.170705, 0.188981, 0.140494, 0.173637, 0.1712448
35, 0.150988, 0.164543, 0.145715, 0.150596, 0.138749, 0.1501182
36, 0.155396, 0.154708, 0.161624, 0.146334, 0.137468, 0.151106
37, 0.153751, 0.137198, 0.151706, 0.152414, 0.177521, 0.154518
38, 0.179844, 0.147631, 0.143262, 0.140664, 0.195748, 0.1614298
39, 0.133922, 0.139937, 0.158125, 0.1775, 0.148909, 0.1516786
40, 0.163711, 0.151714, 0.158977, 0.145517, 0.143648, 0.1527134
41, 0.128454, 0.194298, 0.182831, 0.146616, 0.187836, 0.168007
42, 0.154035, 0.153746, 0.150379, 0.159688, 0.181058, 0.1597812
43, 0.153753, 0.190396, 0.175025, 0.162034, 0.182249, 0.1726914
44, 0.135855, 2.851555, 0.12859, 0.165404, 0.211791, 0.698639
45, 0.135678, 0.29308, 0.167064, 0.180745, 0.158756, 0.1870646
46, 0.148637, 0.170664, 0.170728, 0.170722, 0.168129, 0.165776
47, 0.164211, 0.220432, 0.146914, 0.183168, 0.13196, 0.169337
48, 0.171127, 0.167384, 0.181894, 0.173367, 0.15921, 0.1705964
49, 0.170141, 0.168393, 0.164215, 0.177986, 0.160047, 0.1681564
50, 0.150799, 0.131915, 0.19263, 0.149388, 0.188605, 0.1626674
51, 0.170018, 0.204277, 0.206124, 0.157532, 0.171739, 0.181938
52, 0.132599, 0.166359, 0.158449, 0.176882, 0.189951, 0.164848
53, 0.164618, 0.166269, 0.133266, 0.145382, 0.194105, 0.160728
54, 0.160441, 0.163799, 0.152033, 0.178545, 0.141282, 0.15922
55, 0.158144, 0.181583, 0.172754, 0.171091, 0.160467, 0.1688078
56, 0.177312, 0.157264, 0.159984, 0.155403, 0.177254, 0.1654434
57, 0.161972, 0.175908, 0.154214, 0.167782, 0.164175, 0.1648102
58, 0.183105, 0.166702, 0.175824, 0.153907, 0.172316, 0.1703708
59, 0.137111, 0.144703, 0.166788, 0.151327, 0.165966, 0.153179
60, 0.163765, 0.145175, 0.156633, 0.166991, 0.208117, 0.1681362
61, 0.195455, 0.1359, 0.167367, 0.158605, 0.193038, 0.170073
62, 0.149024, 0.16322, 0.173075, 0.159596, 0.173056, 0.1635942
63, 0.173341, 0.186061, 0.170652, 0.150751, 0.1348, 0.163121
64, 0.149972, 0.143378, 0.13833, 0.162652, 0.196763, 0.158219
65, 0.161512, 0.180961, 0.156049, 0.164044, 0.189445, 0.1704022
66, 0.170759, 0.142858, 0.155884, 0.152649, 0.202068, 0.1648436
67, 0.162796, 0.158859, 0.158236, 0.147907, 0.325924, 0.1907444
68, 0.144557, 0.193104, 0.158261, 0.163226, 0.166468, 0.1651232
69, 0.164942, 0.152617, 0.164799, 0.159306, 0.17552, 0.1634368
70, 0.152285, 0.163, 0.157362, 0.146191, 0.184733, 0.1607142
71, 0.153196, 0.191205, 0.148571, 0.170356, 0.162211, 0.1651078
72, 0.146876, 0.193237, 0.193384, 0.148022, 0.175676, 0.171439
73, 0.164718, 0.152217, 0.154533, 0.148161, 0.197752, 0.1634762
74, 0.166609, 0.136878, 0.155057, 0.147335, 0.14496, 0.1501678
75, 0.167956, 0.169628, 0.164855, 0.159348, 0.192705, 0.1708984
76, 0.185793, 0.173566, 0.149875, 0.157731, 0.158569, 0.1651068



==> logs/rev_delete_bak.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 0.066519, 0.083899, 0.098397, 0.105558, 0.096211, 0.0901168
1, 0.062119, 0.100713, 0.095356, 0.09929, 0.079209, 0.0873374
2, 0.093574, 0.087006, 0.110735, 0.136939, 0.119258, 0.1095024
3, 0.08773, 0.09719, 0.112371, 0.117855, 0.11052, 0.1051332
4, 0.075756, 0.121523, 0.119927, 0.120909, 0.10752, 0.109127
5, 0.098345, 0.131682, 0.147962, 0.112693, 0.109428, 0.120022
6, 0.100369, 0.134941, 0.123666, 0.090245, 0.117943, 0.1134328
7, 0.102972, 0.11681, 0.099214, 0.129242, 0.116422, 0.112932
8, 0.124769, 0.129551, 0.154677, 0.133205, 0.11163, 0.1307664
9, 0.112969, 0.129844, 0.144362, 0.116611, 0.120154, 0.124788
10, 0.110181, 0.127121, 0.142694, 0.124645, 0.13068, 0.1270642
11, 0.140752, 0.127941, 0.121722, 0.135563, 0.11642, 0.1284796
12, 0.121227, 0.146522, 0.138422, 0.130841, 0.131586, 0.1337196
13, 0.124546, 0.135008, 0.137876, 0.133902, 0.151493, 0.136565
14, 0.118878, 0.147212, 0.16218, 0.149352, 0.138033, 0.143131
15, 0.146163, 0.131741, 0.149875, 0.159743, 0.131597, 0.1438238
16, 0.141632, 0.148978, 0.183751, 0.126766, 0.151298, 0.150485
17, 0.128372, 0.144187, 0.175764, 0.164945, 0.141456, 0.1509448
18, 0.118765, 0.155314, 0.139932, 0.154177, 0.128645, 0.1393666
19, 0.143723, 0.127538, 0.155344, 0.142954, 0.118467, 0.1376052
20, 0.146166, 0.149826, 0.174624, 0.142757, 0.143059, 0.1512864
21, 0.129972, 0.138207, 0.151157, 0.130394, 0.138655, 0.137677
22, 0.135917, 0.150356, 0.16185, 0.175275, 0.143906, 0.1534608
23, 0.131417, 0.16219, 0.170285, 0.153609, 0.166315, 0.1567632
24, 0.156613, 0.144942, 0.161596, 0.155453, 0.138404, 0.1514016
25, 0.146058, 0.139239, 0.15411, 0.160122, 0.139148, 0.1477354
26, 0.143013, 0.155466, 0.195629, 0.151923, 0.14564, 0.1583342
27, 0.141145, 0.15787, 0.173024, 0.161731, 0.151694, 0.1570928
28, 0.12853, 0.163972, 0.170433, 0.145352, 0.155238, 0.152705
29, 0.130716, 0.17672, 0.156191, 0.164854, 0.141239, 0.153944
30, 0.142448, 0.190676, 0.189164, 0.15132, 0.149601, 0.1646418
31, 0.145209, 0.16625, 0.169683, 0.156303, 0.156894, 0.1588678
32, 0.16119, 0.174638, 0.161319, 0.156566, 0.174802, 0.165703
33, 0.151445, 0.194352, 0.174604, 0.170495, 0.132804, 0.16474
34, 0.165531, 0.191716, 0.161636, 0.166948, 0.173157, 0.1717976
35, 0.172487, 0.184232, 0.185608, 0.168323, 0.154101, 0.1729502
36, 0.152528, 0.210474, 0.179785, 0.179537, 0.144222, 0.1733092
37, 0.149274, 0.187678, 0.173662, 0.17426, 0.151763, 0.1673274
38, 0.163426, 0.199864, 0.175125, 0.165978, 0.167136, 0.1743058
39, 0.168445, 0.186292, 0.171145, 0.162795, 0.163932, 0.1705218
40, 0.157602, 0.187883, 0.181941, 0.190932, 0.17029, 0.1777296
41, 0.151617, 0.183454, 0.187417, 0.152723, 0.149627, 0.1649676
42, 0.161195, 0.216339, 0.198492, 0.172594, 0.152801, 0.1802842
43, 0.175708, 0.19703, 0.185943, 0.171357, 0.149202, 0.175848
44, 0.16155, 0.218274, 0.192065, 0.183686, 0.163101, 0.1837352
45, 0.17196, 0.192029, 0.20184, 0.176445, 0.137036, 0.175862
46, 0.153211, 0.217025, 0.190826, 0.177667, 0.17978, 0.1837018
47, 0.166251, 0.189113, 0.206776, 0.161127, 0.176266, 0.1799066
48, 0.18618, 0.191155, 0.230538, 0.194186, 0.150434, 0.1904986
49, 0.164159, 0.19221, 0.188977, 0.189158, 0.180691, 0.183039
50, 0.177867, 0.170051, 0.202632, 0.219425, 0.185887, 0.1911724
51, 0.204721, 0.208494, 0.180683, 0.180073, 0.161353, 0.1870648
52, 0.191528, 0.19592, 0.195234, 0.167337, 0.208539, 0.1917116
53, 0.169114, 0.221696, 0.216682, 0.183715, 0.190874, 0.1964162
54, 0.197477, 0.209859, 0.24407, 0.197448, 0.163126, 0.202396
55, 0.19061, 0.211952, 0.189176, 0.220776, 0.176409, 0.1977846
56, 0.198528, 0.201488, 0.223882, 0.216629, 0.189809, 0.2060672
57, 0.190699, 0.250695, 0.170193, 0.207701, 0.188446, 0.2015468
58, 0.20852, 0.233582, 0.217645, 0.215385, 0.191654, 0.2133572
59, 0.174698, 0.199392, 0.188638, 0.239792, 0.190897, 0.1986834
60, 0.232614, 0.275727, 0.274808, 0.185926, 0.158055, 0.225426
61, 0.260222, 0.200638, 0.207884, 0.196705, 0.217787, 0.2166472
62, 0.210877, 0.225161, 0.22003, 0.22438, 0.208, 0.2176896
63, 0.197661, 0.238259, 0.206445, 0.22898, 0.256235, 0.225516
64, 0.206038, 0.252753, 0.215669, 0.229033, 0.204344, 0.2215674
65, 0.246909, 0.233582, 0.300524, 0.256644, 0.202858, 0.2481034
66, 0.234743, 0.230205, 0.230951, 0.229235, 0.232839, 0.2315946
67, 0.197872, 0.246255, 0.240978, 0.215914, 0.219458, 0.2240954
68, 0.188557, 0.24049, 0.245826, 0.218492, 0.213934, 0.2214598
69, 0.216024, 0.241624, 0.219182, 0.255502, 0.208286, 0.2281236
70, 0.286251, 0.252167, 0.24269, 0.250844, 0.201279, 0.2466462
71, 0.192235, 0.245131, 0.292532, 0.220385, 0.222849, 0.2346264
72, 0.217119, 0.214, 0.232898, 0.212129, 0.221651, 0.2195594
73, 0.223252, 0.2468, 0.226526, 0.250734, 0.228442, 0.2351508
74, 0.218259, 0.244741, 0.24053, 0.213571, 0.230692, 0.2295586
75, 0.23279, 0.268867, 0.245592, 0.273211, 0.219569, 0.2480058
76, 0.260022, 0.262318, 0.302498, 0.217242, 0.236066, 0.2556292


==> logs/rev_delete_per.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 0.088243, 0.102749, 0.122809, 0.093049, 0.138289, 0.1090278
1, 0.085076, 0.085768, 0.108093, 0.084941, 0.088254, 0.0904264
2, 0.099141, 0.073048, 0.101736, 0.079222, 0.097873, 0.090204
3, 0.086004, 0.056036, 0.093607, 0.071055, 0.082986, 0.0779376
4, 0.060822, 0.082933, 0.094121, 0.079735, 0.074679, 0.078458
5, 0.121557, 0.132108, 0.127012, 0.089475, 0.092363, 0.112503
6, 0.079939, 0.087919, 0.095705, 0.111036, 0.101082, 0.0951362
7, 0.105879, 0.088873, 0.113315, 0.08729, 0.093231, 0.0977176
8, 0.098287, 0.089331, 0.106266, 0.095987, 0.094937, 0.0969616
9, 0.078983, 0.073759, 0.07304, 0.074893, 0.078735, 0.075882
10, 0.073861, 0.072779, 0.09199, 0.066746, 0.088191, 0.0787134
11, 0.073678, 0.089817, 0.103112, 0.105496, 0.078685, 0.0901576
12, 0.092425, 0.084992, 0.103499, 0.085206, 0.088208, 0.090866
13, 0.109693, 0.11147, 0.087752, 0.076244, 0.122459, 0.1015236
14, 0.090455, 0.086664, 0.086197, 0.067141, 0.089945, 0.0840804
15, 0.097809, 0.106082, 0.12612, 0.097332, 0.101581, 0.1057848
16, 0.089158, 0.110422, 0.087011, 0.080924, 0.078153, 0.0891336
17, 0.084599, 0.076369, 0.144096, 0.082853, 0.0702, 0.0916234
18, 0.109129, 0.088214, 0.115137, 0.105556, 0.078743, 0.0993558
19, 0.094084, 0.104381, 0.103061, 0.10002, 0.088933, 0.0980958
20, 0.090562, 0.084179, 0.098672, 0.095214, 0.094257, 0.0925768
21, 0.058446, 0.093538, 0.082186, 0.087711, 0.086347, 0.0816456
22, 0.103573, 0.087184, 0.103038, 0.081171, 0.07019, 0.0890312
23, 0.107585, 0.103621, 0.112674, 0.117847, 0.09558, 0.1074614
24, 0.12764, 0.101274, 0.143161, 0.126423, 0.108813, 0.1214622
25, 0.102225, 0.103107, 0.135453, 0.097649, 0.092592, 0.1062052
26, 0.103291, 0.134242, 0.099348, 0.120544, 0.110807, 0.1136464
27, 0.107399, 0.073242, 0.092151, 0.087326, 0.096411, 0.0913058
28, 0.103557, 0.10233, 0.09328, 0.135488, 0.09613, 0.106157
29, 0.080017, 0.085827, 0.098883, 0.070742, 0.086015, 0.0842968
30, 0.104911, 0.097396, 0.111601, 0.103119, 0.085221, 0.1004496
31, 0.076275, 0.070324, 0.108594, 0.064138, 0.08171, 0.0802082
32, 0.129628, 0.111703, 0.107318, 0.091532, 0.087214, 0.105479
33, 0.130898, 0.105259, 0.087017, 0.089019, 0.115386, 0.1055158
34, 0.104072, 0.081001, 0.079064, 0.110295, 0.091873, 0.093261
35, 0.083605, 0.097639, 0.073817, 0.085402, 0.108237, 0.08974
36, 0.086832, 0.101482, 0.121398, 0.078669, 0.084097, 0.0944956
37, 0.078167, 0.067807, 0.088503, 0.083444, 0.094035, 0.0823912
38, 0.09191, 0.077595, 0.119652, 0.103805, 0.086579, 0.0959082
39, 0.093727, 0.112111, 0.104266, 0.091345, 0.095107, 0.0993112
40, 0.090271, 0.082869, 0.141163, 0.093657, 0.087538, 0.0990996
41, 0.118368, 0.092929, 0.122905, 0.119835, 0.081829, 0.1071732
42, 0.101766, 0.09384, 0.110531, 0.073922, 0.099284, 0.0958686
43, 0.107473, 0.094251, 0.10151, 0.112356, 0.09302, 0.101722
44, 0.091738, 0.087478, 0.088705, 0.08136, 0.065625, 0.0829812
45, 0.118891, 0.098279, 0.103985, 0.133854, 0.067147, 0.1044312
46, 0.106043, 0.082725, 0.082564, 0.111881, 0.100727, 0.096788
47, 0.109284, 0.119506, 0.124729, 0.091038, 0.085887, 0.1060888
48, 0.097956, 0.074825, 0.110346, 0.09993, 0.094069, 0.0954252
49, 0.09621, 0.099243, 0.122821, 0.097737, 0.103681, 0.1039384
50, 0.105426, 0.082731, 0.126703, 0.099574, 0.115413, 0.1059694
51, 0.105407, 0.084024, 0.12542, 0.109084, 0.107872, 0.1063614
52, 0.118396, 0.092075, 0.128932, 0.088243, 0.084076, 0.1023444
53, 0.120739, 0.077143, 0.101554, 0.072425, 0.092232, 0.0928186
54, 0.102368, 0.10541, 0.147769, 0.11091, 0.0988, 0.1130514
55, 0.087315, 0.090076, 0.100819, 0.096968, 0.076126, 0.0902608
56, 0.088458, 0.083151, 0.07975, 0.076321, 0.091427, 0.0838214
57, 0.08843, 0.12854, 0.125673, 0.108108, 0.086751, 0.1075004
58, 0.088986, 0.086791, 0.081309, 0.088236, 0.086531, 0.0863706
59, 0.096396, 0.096083, 0.095465, 0.099772, 0.095276, 0.0965984
60, 0.11098, 0.118181, 0.127564, 0.121591, 0.105185, 0.1167002
61, 0.102774, 0.116495, 0.132341, 0.091099, 0.096788, 0.1078994
62, 0.129927, 0.082056, 0.081095, 0.124511, 0.116989, 0.1069156
63, 0.08306, 0.091659, 0.088075, 0.089498, 0.100466, 0.0905516
64, 0.09627, 0.142972, 0.107184, 0.090952, 0.101725, 0.1078206
65, 0.083068, 0.088587, 0.110982, 0.082257, 0.092527, 0.0914842
66, 0.106296, 0.087853, 0.122741, 0.080111, 0.109711, 0.1013424
67, 0.085543, 0.076419, 0.104427, 0.098053, 0.0848, 0.0898484
68, 0.124852, 0.092775, 0.154859, 0.114226, 0.077682, 0.1128788
69, 0.098791, 0.083187, 0.134652, 0.096174, 0.087449, 0.1000506
70, 0.065133, 0.09085, 0.103481, 0.114623, 0.095718, 0.093961
71, 0.084915, 0.100965, 0.160965, 0.096595, 0.119958, 0.1126796
72, 0.098238, 0.083782, 0.12645, 0.080448, 0.082283, 0.0942402
73, 0.097179, 0.08962, 0.09573, 0.10289, 0.099252, 0.0969342
74, 0.095149, 0.106469, 0.100157, 0.089122, 0.089968, 0.096173
75, 0.12053, 0.104999, 0.109195, 0.113996, 0.095402, 0.1088244
76, 0.097203, 0.136276, 0.123168, 0.10038, 0.112117, 0.1138288



==> logs/rev_delete_per_bak.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 0.085428, 0.089706, 0.089286, 0.100327, 0.10657, 0.0942634
1, 0.042556, 0.042939, 0.042357, 0.07207, 0.027017, 0.0453878
2, 0.059275, 0.047086, 0.037925, 0.07656, 0.036441, 0.0514574
3, 0.035038, 0.048863, 0.03582, 0.054769, 0.051272, 0.0451524
4, 0.069891, 0.067907, 0.054464, 0.04307, 0.037164, 0.0544992
5, 0.032151, 0.050552, 0.040867, 0.030051, 0.043103, 0.0393448
6, 0.041329, 0.045631, 0.03154, 0.057503, 0.040664, 0.0433334
7, 0.031213, 0.05299, 0.047472, 0.048201, 0.040401, 0.0440554
8, 0.042562, 0.084338, 0.043434, 0.041275, 0.050633, 0.0524484
9, 0.040172, 0.048026, 0.047731, 0.051917, 0.050166, 0.0476024
10, 0.038618, 0.076102, 0.036306, 0.052495, 0.045562, 0.0498166
11, 0.036025, 0.055597, 0.049095, 0.049323, 0.047689, 0.0475458
12, 0.05042, 0.073304, 0.061475, 0.04956, 0.064684, 0.0598886
13, 0.025338, 0.041763, 0.036966, 0.045159, 0.041359, 0.038117
14, 0.036419, 0.040616, 0.050219, 0.055983, 0.065806, 0.0498086
15, 0.031819, 0.0643, 0.057729, 0.082464, 0.059628, 0.059188
16, 0.033085, 0.044972, 0.035798, 0.056201, 0.042431, 0.0424974
17, 0.042415, 0.033027, 0.03967, 0.05872, 0.041066, 0.0429796
18, 0.033042, 0.023074, 0.043176, 0.035779, 0.038547, 0.0347236
19, 0.055617, 0.043116, 0.057839, 0.05771, 0.049932, 0.0528428
20, 0.036253, 0.046604, 0.040911, 0.046225, 0.025614, 0.0391214
21, 0.035831, 0.025306, 0.039331, 0.051312, 0.021309, 0.0346178
22, 0.090892, 0.03477, 0.093373, 0.064811, 0.048684, 0.066506
23, 0.032547, 0.025033, 0.042169, 0.027816, 0.029442, 0.0314014
24, 0.04736, 0.019723, 0.057354, 0.039421, 0.037335, 0.0402386
25, 0.052163, 0.041163, 0.049983, 0.042868, 0.034255, 0.0440864
26, 0.030721, 0.038161, 0.035642, 0.049241, 0.027142, 0.0361814
27, 0.043956, 0.035751, 0.037678, 0.052761, 0.022685, 0.0385662
28, 0.033885, 0.019502, 0.022958, 0.037076, 0.035306, 0.0297454
29, 0.057008, 0.032594, 0.061429, 0.100709, 0.04825, 0.059998
30, 0.021811, 0.041225, 0.032679, 0.023278, 0.020702, 0.027939
31, 0.032205, 0.039301, 0.043122, 0.042706, 0.033524, 0.0381716
32, 0.025495, 0.043505, 0.031157, 0.041728, 0.034499, 0.0352768
33, 0.027072, 0.056807, 0.039439, 0.037933, 0.061077, 0.0444656
34, 0.040545, 0.041175, 0.054953, 0.034041, 0.048952, 0.0439332
35, 0.060554, 0.05573, 0.047397, 0.042497, 0.070343, 0.0553042
36, 0.046637, 0.031111, 0.032823, 0.032178, 0.032227, 0.0349952
37, 0.041122, 0.031052, 0.034937, 0.029636, 0.048759, 0.0371012
38, 0.032024, 0.023383, 0.044274, 0.030666, 0.05908, 0.0378854
39, 0.060213, 0.043602, 0.044704, 0.040013, 0.070599, 0.0518262
40, 0.044102, 0.041698, 0.032893, 0.045983, 0.038039, 0.040543
41, 0.050565, 0.029409, 0.033267, 0.046802, 0.03462, 0.0389326
42, 0.081768, 0.043348, 0.041423, 0.025369, 0.033521, 0.0450858
43, 0.047682, 0.034335, 0.041198, 0.036545, 0.034718, 0.0388956
44, 0.045851, 0.034677, 0.049311, 0.058221, 0.043503, 0.0463126
45, 0.051917, 0.018263, 0.022912, 0.047829, 0.048526, 0.0378894
46, 0.047154, 0.051526, 0.050512, 0.06819, 0.036458, 0.050768
47, 0.047344, 0.024482, 0.027718, 0.032695, 0.049341, 0.036316
48, 0.044519, 0.049146, 0.044824, 0.033871, 0.062679, 0.0470078
49, 0.041906, 0.031946, 0.040274, 0.035103, 0.031584, 0.0361626
50, 0.040817, 0.041009, 0.03007, 0.035448, 0.02668, 0.0348048
51, 0.055656, 0.051595, 0.052148, 0.061261, 0.06284, 0.0567
52, 0.015665, 0.022839, 0.048401, 0.037306, 0.052357, 0.0353136
53, 0.034704, 0.046642, 0.058395, 0.044373, 0.078348, 0.0524924
54, 0.021383, 0.027473, 0.048093, 0.028749, 0.05698, 0.0365356
55, 0.040414, 0.052453, 0.064815, 0.046519, 0.065286, 0.0538974
56, 0.025865, 0.022599, 0.029581, 0.022967, 0.036506, 0.0275036
57, 0.050486, 0.040519, 0.042419, 0.028316, 0.042324, 0.0408128
58, 0.03664, 0.022666, 0.054405, 0.033087, 0.026132, 0.034586
59, 0.018564, 0.017243, 0.023633, 0.037897, 0.053006, 0.0300686
60, 0.031716, 0.030848, 0.058592, 0.061311, 0.053662, 0.0472258
61, 0.016365, 0.016253, 0.019977, 0.037525, 0.037886, 0.0256012
62, 0.041527, 0.055372, 0.037056, 0.034677, 0.027041, 0.0391346
63, 0.043181, 0.032088, 0.038495, 0.051285, 0.051048, 0.0432194
64, 0.023816, 0.036298, 0.025127, 0.030781, 0.036196, 0.0304436
65, 0.034748, 0.039228, 0.037365, 0.029044, 0.052888, 0.0386546
66, 0.035908, 0.036331, 0.060264, 0.048257, 0.044279, 0.0450078
67, 0.033806, 0.030095, 0.037554, 0.024444, 0.050226, 0.035225
68, 0.051536, 0.053581, 0.067205, 0.043939, 0.048522, 0.0529566
69, 0.023656, 0.041251, 0.024825, 0.044383, 0.044298, 0.0356826
70, 0.025742, 0.045886, 0.054215, 0.045161, 0.041588, 0.0425184
71, 0.033329, 0.058219, 0.04683, 0.045861, 0.047356, 0.046319
72, 0.031089, 0.04456, 0.02422, 0.042907, 0.033263, 0.0352078
73, 0.0277, 0.027981, 0.035452, 0.043777, 0.025566, 0.0320952
74, 0.060343, 0.054009, 0.053233, 0.039299, 0.020753, 0.0455274
75, 0.045874, 0.06238, 0.056484, 0.047716, 0.056591, 0.053809
76, 0.025457, 0.038133, 0.029742, 0.041909, 0.024475, 0.0319432


==> logs/rev_write.csv <==
Version, Run 0, Run 1, Run 2, Run 3, Run 4, Average
0, 9.889613, 10.207759, 10.717171, 10.837948, 11.389144, 10.608327
1, 1.932003, 1.924257, 1.909006, 2.025853, 1.996768, 1.9575774
2, 1.930101, 1.935927, 1.97662, 2.044935, 2.098576, 1.9972318
3, 1.844645, 2.158428, 1.95116, 2.066969, 2.180088, 2.040258
4, 1.869625, 1.979876, 2.035, 2.137923, 2.165652, 2.0376152
5, 1.967704, 2.061407, 2.101986, 2.140596, 2.197741, 2.0938868
6, 2.016866, 2.043427, 2.100756, 2.108995, 2.207121, 2.095433
7, 1.971679, 1.923269, 2.001998, 2.111043, 2.118953, 2.0253884
8, 2.006388, 1.941449, 2.121838, 2.130267, 2.135906, 2.0671696
9, 2.002969, 2.140719, 2.087861, 2.232343, 2.214471, 2.1356726
10, 2.081665, 2.170663, 2.150348, 2.208196, 2.337433, 2.189661
11, 2.016198, 2.298296, 2.270611, 2.173954, 2.194155, 2.1906428
12, 2.1228, 2.08328, 2.229985, 2.253517, 2.271951, 2.1923066
13, 2.19935, 2.277419, 2.272579, 2.308579, 2.33676, 2.2789374
14, 2.179106, 2.170549, 2.236311, 2.25312, 2.238261, 2.2154694
15, 2.054821, 2.099583, 2.252904, 2.290194, 2.263156, 2.1921316
16, 2.002964, 2.121409, 2.160261, 2.174826, 2.222907, 2.1364734
17, 2.102063, 2.180809, 2.255602, 2.143994, 2.324269, 2.2013474
18, 2.260015, 2.265082, 2.31834, 2.33432, 2.39627, 2.3148054
19, 2.109902, 2.249005, 2.347387, 2.3274, 2.398569, 2.2864526
20, 2.227103, 2.426258, 2.451918, 2.36753, 2.43822, 2.3822058
21, 2.184556, 2.316586, 2.292026, 2.338629, 1.923539, 2.2110672
22, 2.235315, 2.256406, 2.282821, 2.423583, 1.75422, 2.190469
23, 2.192822, 2.377835, 2.346133, 2.39475, 1.860283, 2.2343646
24, 2.262045, 2.261082, 2.239961, 2.375897, 1.849137, 2.1976244
25, 2.422583, 2.450522, 2.512683, 2.589078, 1.910197, 2.3770126
26, 2.388022, 2.45035, 2.429398, 2.430966, 1.986381, 2.3370234
27, 2.342688, 2.386764, 2.532868, 2.538168, 1.864552, 2.333008
28, 2.39648, 2.450324, 2.536204, 2.589246, 1.936388, 2.3817284
29, 2.354736, 2.418187, 2.518213, 2.509596, 1.948866, 2.3499196
30, 2.410835, 2.539613, 2.529211, 2.632158, 2.104967, 2.4433568
31, 2.400461, 2.482108, 2.535452, 2.622829, 1.854783, 2.3791266
32, 2.477909, 2.604597, 2.560666, 2.663041, 2.022912, 2.465825
33, 2.366124, 2.457693, 2.558383, 2.542231, 1.941828, 2.3732518
34, 2.603603, 2.527693, 2.661372, 2.780674, 1.939524, 2.5025732
35, 2.536928, 2.725801, 2.666774, 2.760199, 2.142031, 2.5663466
36, 2.506713, 2.539273, 2.72354, 2.691756, 2.1043, 2.5131164
37, 2.518647, 2.614918, 2.710556, 2.684143, 2.093586, 2.52437
38, 2.458739, 2.616734, 2.693995, 2.686753, 2.132683, 2.5177808
39, 2.497983, 2.769434, 2.814643, 2.80413, 2.212961, 2.6198302
40, 2.631862, 2.56916, 2.70373, 2.798834, 2.041135, 2.5489442
41, 2.529955, 2.644704, 2.769638, 2.784453, 2.048284, 2.5554068
42, 2.631715, 2.765517, 2.665036, 2.809718, 2.20394, 2.6151852
43, 2.686062, 2.776378, 2.738352, 2.915537, 2.154938, 2.6542534
44, 2.648165, 2.712265, 3.045043, 2.884154, 2.11647, 2.6812194
45, 2.776738, 2.797919, 2.902445, 2.963778, 2.119974, 2.7121708
46, 2.692572, 2.816993, 2.966494, 2.935203, 2.152041, 2.7126606
47, 2.80277, 2.682311, 2.786022, 2.924217, 2.260791, 2.6912222
48, 2.827015, 2.918943, 3.161196, 2.950128, 2.338691, 2.8391946
49, 2.746193, 2.877994, 2.843307, 2.967854, 2.293961, 2.7458618
50, 2.799403, 2.959215, 3.102952, 3.124568, 2.406416, 2.8785108
51, 2.752159, 2.834635, 2.85815, 3.080878, 2.252981, 2.7557606
52, 3.00937, 3.02605, 3.065227, 3.013355, 2.486556, 2.9201116
53, 2.696864, 2.941052, 2.979805, 3.023864, 2.185992, 2.7655154
54, 2.95769, 2.962014, 3.155901, 3.128968, 2.379728, 2.9168602
55, 2.88061, 3.16469, 3.135303, 3.168926, 2.542198, 2.9783454
56, 3.013019, 3.07662, 3.349609, 3.275991, 2.318052, 3.0066582
57, 3.038548, 2.893195, 3.196091, 3.204502, 2.343521, 2.9351714
58, 3.027842, 3.202763, 3.256591, 3.362138, 2.431013, 3.0560694
59, 3.23038, 3.06493, 3.1761, 3.283695, 2.570911, 3.0652032
60, 3.01379, 3.081022, 3.15876, 3.180185, 2.461425, 2.9790364
61, 3.203015, 3.110333, 3.329586, 3.402652, 2.448882, 3.0988936
62, 2.984605, 3.193903, 3.414201, 3.237485, 2.560255, 3.0780898
63, 3.228932, 3.166036, 3.30341, 3.354463, 2.482613, 3.1070908
64, 3.081889, 3.297141, 3.340085, 3.277409, 2.543106, 3.107926
65, 3.229691, 3.289778, 3.365839, 3.443281, 2.626464, 3.1910106
66, 3.138528, 3.318222, 3.397092, 3.450224, 2.499675, 3.1607482
67, 3.191699, 3.294846, 3.46468, 3.592801, 2.614692, 3.2317436
68, 3.13807, 3.413209, 3.554519, 3.406113, 2.550524, 3.212487
69, 3.417974, 3.301676, 3.593284, 3.465638, 2.581626, 3.2720396
70, 3.143643, 3.210965, 3.357647, 3.538769, 2.588188, 3.1678424
71, 3.326076, 3.463565, 3.511024, 3.635383, 2.827971, 3.3528038
72, 3.408644, 3.596021, 3.727184, 3.62199, 2.877216, 3.446211
73, 3.568392, 3.493267, 3.60868, 3.792661, 2.66882, 3.426364
74, 3.402312, 3.489539, 3.666706, 3.830996, 2.785557, 3.435022
75, 3.542152, 3.548156, 3.777811, 3.814068, 2.634616, 3.4633606
76, 3.490722, 3.389103, 3.627112, 3.750065, 2.786577, 3.4087158
77, 3.621995, 3.698378, 3.674763, 3.743543, 2.909945, 3.5297248

